PRISM: A Unified Framework for Post-Training LLMs Without Verifiable Rewards

Current techniques for post-training Large Language Models (LLMs) rely either on costly human supervision or on external verifiers to boost performance on tasks such as mathematical reasoning and code generation. However, as LLMs improve their problem-solving, any further improvement will potentially require high-quality solutions to difficult problems that are not available to humans. As a result, learning from unlabeled data is becoming increasingly attractive in the research community. Existing methods extract learning signal from a model's consistency, either by majority voting or by converting the model's internal confidence into reward. Although internal consistency metric such as entropy or self-certainty require no human intervention, as we show in this work, these are unreliable signals for large-scale and long-term training. To address the unreliability, we propose PRISM, a unified training framework that uses a Process Reward Model (PRM) to guide learning alongside model's internal confidence in the absence of ground-truth labels. We show that effectively combining PRM with self-certainty can lead to both stable training and better test-time performance, and also keep the model's internal confidence in check. Code available at https://github.com/ghimiremukesh/PRISM.

==> figures/correlations.csv <==
,train/global_step,rolling_corr_prm,rolling_corr_int,rolling_corr_comb
0,1,,,
1,5,,,
2,10,,,
3,15,,,
4,20,,,
5,25,,,
6,30,,,
7,35,,,
8,40,,,
9,45,,,
10,50,,,
11,55,,,
12,60,,,
13,65,,,
14,70,0.7217205822418099,0.8955781101384679,0.993130419755836
15,75,0.4700001477989639,0.8702906906665427,0.9896978817154202
16,80,0.291290059064859,0.8293490427317064,0.9833313337899166
17,85,0.05368283337875964,0.7401195576911069,0.9609039878067577
18,90,-0.18083249768377124,0.42696835747556156,0.8942275570477805
19,95,-0.37461414229736106,-0.2888260804509915,0.8791412334832113
20,100,-0.4396274348064445,-0.1753367899720026,0.8687383477302629
21,105,-0.48021409935815207,0.24976532346101912,0.882841137237816
22,110,-0.4423077103759389,0.4500099232055917,0.890864071110384
23,115,-0.465716519479983,0.3920507155466673,0.883647559326732
24,120,-0.3468140816780786,0.4502132613206402,0.8730457996893304
25,125,-0.27122674178760947,0.4269108468464595,0.8462627316037976
26,130,-0.27707143990806704,0.35831785936037375,0.8107185153124025
27,135,-0.1567279793790069,0.4281515100863049,0.7919339967516346
28,140,0.0695171009392779,0.48764301043398484,0.7648647478205075
29,145,0.388325034640644,0.5610111545754815,0.7824630212157205
30,150,0.5193550709312583,0.6651513240844079,0.8223653050885231
31,155,0.5594899830369485,0.6152601726139206,0.5404665889505643
32,160,0.3679609220601882,0.5718785254371382,0.6805574765888377
33,165,0.4015617205610459,0.4529835925602832,0.798929771870678
34,170,0.3138689522481465,0.5690498038715898,0.8133303913439922
35,175,-0.3546079777698261,0.4078955536430425,0.8236073352955505
36,180,-0.32510829915172473,0.5069498879865905,0.8329869521966873
37,185,-0.3022744998164146,0.5966495657904354,0.8645830899967556
38,190,-0.34771993140755675,0.654686838271054,0.9036856841144326
39,195,-0.35212963287199117,0.6477190041798506,0.9089345710012865
40,200,-0.33818509304421174,0.5404683897717792,0.8734403755783962
41,205,-0.3704794356774864,0.43788341569507405,0.8748341338911851
42,210,-0.3733851078281028,0.3926419903439628,0.8731335754020532
43,215,-0.3827334359650174,0.3582515384035137,0.8749649508267856
44,220,-0.3712603330098059,0.3297134764097255,0.876351543601926
45,225,-0.331110965710921,0.15439241239501283,0.8618966778459238
46,230,-0.292646168395304,-0.19766907260538494,0.860603627277208
47,235,-0.04739701928345186,-0.48166307113788664,0.8907376038739324
48,240,-0.04543712175464612,-0.6309930097910905,0.89197439849119
49,245,-0.026955407461657775,-0.6607599975673839,0.8534056562229727
50,250,0.40860963087126706,-0.6679821857954462,0.8469157852871689
51,255,0.5378981902711026,-0.656484620217333,0.8325695873711372
52,260,0.585654032428235,-0.6589903519032821,0.8407691952880348
53,265,0.5035780591115189,-0.690002623407757,0.7945869348512563
54,270,0.37311846104125823,-0.65449106498934,0.8258248611652715
55,275,0.22117402897094646,-0.7106671364544861,0.8545161648567186
56,280,0.22624658463588507,-0.7671650957086493,0.8575558854723483
57,285,0.1956472311598247,-0.8378842531976615,0.8734901395068456
58,290,0.28312364916210386,-0.7549637036448605,0.8880852644384143
59,295,0.22390175885008556,-0.7273376126081111,0.8738540670296356
60,300,0.2307519585984936,-0.5639613043254083,0.8810205369244918


==> figures/correlations_all.csv <==
,train/global_step,rolling_corr_prm,rolling_corr_int,rolling_corr_comb,rolling_corr_token,rolling_corr_traj
0,1,,,,,
1,5,,,,,
2,10,,,,,
3,15,,,,,
4,20,,,,,
5,25,,,,,
6,30,,,,,
7,35,,,,,
8,40,,,,,
9,45,,,,,
10,50,,,,,
11,55,,,,,
12,60,,,,,
13,65,,,,,
14,70,0.7217205822418099,0.8955781101384679,0.993130419755836,0.6969078561678788,0.9518390830455122
15,75,0.4700001477989639,0.8702906906665427,0.9896978817154202,0.27747323952510256,0.9337374114254129
16,80,0.291290059064859,0.8293490427317064,0.9833313337899166,-0.06786858169797201,0.8967728782700191
17,85,0.05368283337875964,0.7401195576911069,0.9609039878067577,-0.36988933621178777,0.7655212207541567
18,90,-0.18083249768377124,0.42696835747556156,0.8942275570477805,-0.6786789079513688,-0.039209132593535825
19,95,-0.37461414229736106,-0.2888260804509915,0.8791412334832113,-0.882953540194345,-0.5798676242886239
20,100,-0.4396274348064445,-0.1753367899720026,0.8687383477302629,-0.9511554920809271,-0.6601210268007421
21,105,-0.48021409935815207,0.24976532346101912,0.882841137237816,-0.9719562098471134,-0.6385546684421538
22,110,-0.4423077103759389,0.4500099232055917,0.890864071110384,-0.9938856539829986,-0.7685705423200742
23,115,-0.465716519479983,0.3920507155466673,0.883647559326732,-0.9946991909998738,-0.7797029993131048
24,120,-0.3468140816780786,0.4502132613206402,0.8730457996893304,-0.9945521844052442,-0.7641744372730831
25,125,-0.27122674178760947,0.4269108468464595,0.8462627316037976,-0.9928672701010535,-0.7753121148976208
26,130,-0.27707143990806704,0.35831785936037375,0.8107185153124025,-0.9899559749817083,-0.868081442902452
27,135,-0.1567279793790069,0.4281515100863049,0.7919339967516346,-0.9839149415360504,-0.8991560993014636
28,140,0.0695171009392779,0.48764301043398484,0.7648647478205075,-0.968335064909628,-0.9592939333921893
29,145,0.388325034640644,0.5610111545754815,0.7824630212157205,-0.9581119164867667,-0.9637798115081818
30,150,0.5193550709312583,0.6651513240844079,0.8223653050885231,-0.8856296079497321,-0.9761810554273528
31,155,0.5594899830369485,0.6152601726139206,0.5404665889505643,-0.7511505359503393,-0.9772932379578726
32,160,0.3679609220601882,0.5718785254371382,0.6805574765888377,-0.7423038147198305,-0.977339472530656
33,165,0.4015617205610459,0.4529835925602832,0.798929771870678,-0.6874200568362206,-0.976561621411578
34,170,0.3138689522481465,0.5690498038715898,0.8133303913439922,-0.588896493740282,-0.9733935904238039
35,175,-0.3546079777698261,0.4078955536430425,0.8236073352955505,-0.614282284877185,-0.9708367651271138
36,180,-0.32510829915172473,0.5069498879865905,0.8329869521966873,-0.44097689495684184,-0.9665216058842964
37,185,-0.3022744998164146,0.5966495657904354,0.8645830899967556,-0.5554290678886289,-0.9499533583207993
38,190,-0.34771993140755675,0.654686838271054,0.9036856841144326,-0.3489748217081185,-0.9474457590970834
39,195,-0.35212963287199117,0.6477190041798506,0.9089345710012865,-0.3134709690005754,-0.9387251482961947
40,200,-0.33818509304421174,0.5404683897717792,0.8734403755783962,-0.031025829254828077,-0.922376223159569
41,205,-0.3704794356774864,0.43788341569507405,0.8748341338911851,-0.23931939151822224,-0.9025156503320092
42,210,-0.3733851078281028,0.3926419903439628,0.8731335754020532,-0.2595871242349834,-0.8889501046381109
43,215,-0.3827334359650174,0.3582515384035137,0.8749649508267856,-0.0824198043432268,-0.880114227844744
44,220,-0.3712603330098059,0.3297134764097255,0.876351543601926,-0.3085013993562308,-0.860850851397335
45,225,-0.331110965710921,0.15439241239501283,0.8618966778459238,-0.6076431605767185,-0.8081508644260679
46,230,-0.292646168395304,-0.19766907260538494,0.860603627277208,-0.5262705775391453,-0.7793268642632433
47,235,-0.04739701928345186,-0.48166307113788664,0.8907376038739324,-0.46991298125669595,-0.822358675421232
48,240,-0.04543712175464612,-0.6309930097910905,0.89197439849119,-0.566141137303204,-0.7639514849936142
49,245,-0.026955407461657775,-0.6607599975673839,0.8534056562229727,-0.5231141755390647,-0.6735036172235046
50,250,0.40860963087126706,-0.6679821857954462,0.8469157852871689,-0.5699889777126468,-0.4389146067981282
51,255,0.5378981902711026,-0.656484620217333,0.8325695873711372,-0.09944091192442386,-0.6459265989977014
52,260,0.585654032428235,-0.6589903519032821,0.8407691952880348,-0.20034301482639916,-0.5992408801283429
53,265,0.5035780591115189,-0.690002623407757,0.7945869348512563,-0.29409653837293775,-0.45488877767842517
54,270,0.37311846104125823,-0.65449106498934,0.8258248611652715,0.0762805954682407,-0.32846249835355884
55,275,0.22117402897094646,-0.7106671364544861,0.8545161648567186,0.2841367264450449,-0.3174527729408415
56,280,0.22624658463588507,-0.7671650957086493,0.8575558854723483,0.258757975949299,-0.33885360978926016
57,285,0.1956472311598247,-0.8378842531976615,0.8734901395068456,0.23695349670853452,-0.27720696134755113
58,290,0.28312364916210386,-0.7549637036448605,0.8880852644384143,0.15533872088205952,-0.20953305029652908
59,295,0.22390175885008556,-0.7273376126081111,0.8738540670296356,0.09191386216397814,-0.24759263995165404
60,300,0.2307519585984936,-0.5639613043254083,0.8810205369244918,-0.027828668089879653,-0.03688303214385107


==> figures/data_for_hist/correct_base.csv <==
,confidence_list
2,23.134546279907227
4,20.09484100341797
5,17.718345642089844
8,18.758647918701172
9,21.603759765625
12,21.771268844604492
13,22.149864196777344
14,19.57720947265625
15,17.999332427978516
16,20.086313247680664
17,21.66401481628418
20,19.752843856811523
21,21.33344841003418
22,24.634939193725586
23,21.298076629638672
29,20.978652954101562
30,19.188295364379883
31,20.137943267822266
34,14.910054206848145
36,21.078392028808594
38,17.034387588500977
43,20.181982040405273
44,22.074235916137695
46,17.366823196411133
48,23.705095291137695
52,17.76182746887207
55,17.34819984436035
57,22.01261329650879
58,18.86250114440918
59,20.51620864868164
62,18.554723739624023
63,18.51814842224121
65,18.60655975341797
66,25.124982833862305
68,18.290401458740234
69,18.00912094116211
74,18.200077056884766
76,21.72351837158203
77,19.426450729370117
79,20.741323471069336
81,23.228605270385742
82,19.950342178344727
86,20.32525634765625
88,22.04460334777832
90,18.042190551757812
92,20.907793045043945
93,18.614543914794922
94,17.949665069580078
95,24.604114532470703
98,22.467031478881836
99,17.769840240478516
101,20.202369689941406
102,19.491987228393555
103,22.876829147338867
104,18.691869735717773
106,17.29141616821289
107,19.265642166137695
108,22.67803192138672
109,17.79070281982422
110,17.727109909057617
112,24.023160934448242
113,18.07305335998535
114,19.494617462158203
115,20.570049285888672
116,22.816144943237305
117,21.267534255981445
118,17.26065444946289
119,20.90756607055664
120,19.63357162475586
123,21.604700088500977
124,16.906070709228516
127,18.54323959350586
128,18.15227699279785
129,21.810060501098633
130,20.75437355041504
131,20.752460479736328
133,20.154788970947266
134,19.688949584960938
135,20.134845733642578
136,18.158876419067383
139,18.738813400268555
141,19.136194229125977
142,19.971778869628906
143,23.987241744995117
144,21.0564022064209
145,22.282678604125977
146,18.156919479370117
147,20.682266235351562
150,18.458919525146484
153,16.361099243164062
155,21.337703704833984
158,23.805192947387695
159,19.077350616455078
164,19.386497497558594
165,17.82689666748047
166,20.95305633544922
167,21.724531173706055
168,17.165794372558594
172,22.138320922851562
174,21.956790924072266
175,22.774892807006836
176,22.412761688232422
179,21.0320987701416
180,22.216215133666992
181,23.061368942260742
182,19.815187454223633
184,20.68153190612793
185,17.697566986083984
187,21.10344123840332
189,20.350805282592773
192,22.404870986938477
193,17.322425842285156
194,24.782541275024414
196,17.052682876586914
198,21.047502517700195
200,19.541610717773438
202,19.427831649780273
205,19.63687515258789
206,20.496288299560547
207,25.259706497192383
210,21.744529724121094
212,19.082477569580078
213,19.34567642211914
214,20.121442794799805
215,20.58420181274414
218,19.280529022216797
219,19.05678367614746
221,19.61528205871582
222,17.55961799621582
223,23.349454879760742
227,21.558273315429688
228,17.297941207885742
232,19.296504974365234
233,22.10195541381836
236,18.853830337524414
237,24.09524917602539
241,18.8111515045166
243,22.39484214782715
244,23.14495277404785
249,22.132675170898438
250,19.168804168701172
253,17.989355087280273
254,20.485280990600586
257,21.320158004760742
258,18.798236846923828
259,19.76643943786621
260,18.301406860351562
262,24.430644989013672
263,18.75017547607422
264,19.75507926940918
266,22.588228225708008
267,19.74663734436035
268,22.257762908935547
269,19.989566802978516
270,22.446075439453125
271,19.003246307373047
272,22.904172897338867
273,16.98457145690918
274,22.83373260498047
275,20.855056762695312
278,24.55521583557129
279,20.382766723632812
280,20.72512435913086
281,19.625181198120117
282,19.435375213623047
284,22.87505340576172
285,19.534053802490234
287,21.145465850830078
289,17.927488327026367
290,17.38414764404297
296,18.398618698120117
299,19.769027709960938
301,20.70309829711914
303,20.678314208984375
305,21.89710807800293
306,17.229480743408203
308,18.04431915283203
309,18.708871841430664
310,20.099437713623047
312,17.438020706176758
313,21.45537567138672
315,18.64640998840332
316,17.802654266357422
318,18.463069915771484
319,19.593141555786133
320,19.28444480895996
321,18.878103256225586
322,17.658405303955078
326,22.688081741333008
327,24.017148971557617
329,19.281457901000977
331,17.37937355041504
334,20.715299606323242
335,18.96302604675293
336,18.568689346313477
339,22.410741806030273
340,16.25853729248047
342,18.41431427001953
343,21.910018920898438
344,17.96628189086914
345,19.358928680419922
348,17.973960876464844
349,22.138141632080078
351,25.244281768798828
352,22.74982261657715
353,22.529516220092773
354,18.55357551574707
355,18.906496047973633
357,22.40669059753418
361,19.690723419189453
362,20.41098403930664
364,23.684953689575195
365,20.445091247558594
366,22.33299446105957
367,23.756689071655273
368,16.844249725341797
369,19.004758834838867
370,23.83373260498047
371,19.066280364990234
372,22.590003967285156
374,18.584020614624023
376,22.940908432006836
378,19.94305992126465
379,23.38681411743164
380,19.23517608642578
382,19.80044174194336
383,19.9290714263916
384,19.608171463012695
385,17.10711097717285
386,22.84837532043457
389,19.740758895874023
391,17.769643783569336
395,19.66559600830078
396,18.80156898498535
397,19.042678833007812
405,19.89665412902832
406,18.476686477661133
407,19.306900024414062
409,22.442806243896484
410,20.251487731933594
415,20.526386260986328
418,20.587520599365234
419,21.674240112304688
420,23.121944427490234
421,18.84555435180664
422,23.397518157958984
424,20.801883697509766
425,19.364063262939453
427,18.170330047607422
429,20.318912506103516
430,19.313661575317383
432,17.597497940063477
433,19.71451759338379
434,20.268203735351562
437,24.66837501525879
441,19.95564842224121
443,17.81216812133789
444,20.283662796020508
445,22.12969207763672
446,19.69425392150879
448,21.39910125732422
450,24.462934494018555
453,19.564228057861328
454,24.407140731811523
455,19.720245361328125
458,18.836711883544922
461,22.61918067932129
463,21.84004783630371
464,18.116920471191406
466,18.21473503112793
467,19.870258331298828
475,21.25189781188965
477,21.63585090637207
479,20.219324111938477
480,20.81034278869629
482,17.333759307861328
483,20.381752014160156
485,19.37601089477539
486,19.994361877441406
487,22.44073486328125
488,18.54117774963379
489,22.033449172973633
490,19.474010467529297
491,17.282743453979492
493,27.487897872924805
494,20.28789710998535
495,18.682729721069336
496,19.232467651367188
497,18.812585830688477
498,21.567171096801758


==> figures/data_for_hist/correct_base_prm.csv <==
,process_reward
2,0.9959298621
4,0.98201379
5,0.9924227594
8,0.9978172833000001
9,0.9820137859
12,0.9770226308000001
13,0.9902915221
14,0.9896718469
15,0.9770226280000001
16,0.9953904281
17,0.9465966742
20,0.9669140233
21,0.9959298624
22,0.9579122721000001
23,0.9579122691
29,0.9859363711
30,0.9914225162
31,0.9990302479000001
34,0.9994115912
36,0.0011695100000000001
38,0.982013788
43,2.4300300000000002e-05
44,0.9940889298000001
46,0.9875683467
48,0.9914225147000001
52,0.008577483700000001
55,0.9740426449
57,0.9978172839
58,0.9046505409000001
59,0.9959298620000001
62,0.9940889317
63,0.9980732652000001
65,0.0002611904
66,0.9959298616000001
68,0.9980732656
69,0.000295957
74,0.0010322312
76,0.9953904278000001
77,0.9924227579
79,0.9990889490000001
81,0.9902915214
82,0.9046505306
86,0.9399133555
88,0.9990889487000001
90,0.9959298618
92,0.9968273171
93,0.9914225136
94,0.9914225135
95,0.9984988178
98,0.9968273173000001
99,0.9914225156
101,0.9820137882000001
102,0.8175744806
103,0.9933071490000001
104,0.9914225149
106,0.9933071487
107,0.9859363711
108,0.9989677688
109,0.9964063967000001
110,0.9740426431
112,0.0008040859
113,0.9953904275000001
114,0.9890130567000001
115,0.9796676465
116,0.9914225153
117,0.9933071492000001
118,0.991422514
119,0.987568348
120,0.0005527785
123,0.9465966659
124,0.8807970702000001
127,0.9840936047000001
128,0.9986749775
129,0.0009110513000000001
130,0.9840936113000001
131,0.9706877698
133,0.9740426405
134,0.9669140196
135,0.0179862124
136,0.9964063982
139,0.9981897889
141,0.9859363751
142,0.9875683474
143,0.9982992777
144,0.9875683474
145,0.9933071502
146,0.9984021546
147,0.9669140232000001
150,0.9964063981000001
153,0.9947798755
155,0.9978172839
158,0.9890130587
159,0.6224593312000001
164,0.9924227605
165,0.9770226326
166,0.9883127411
167,0.9875683495
168,0.9579122688
172,0.9953904271
174,0.9953904288000001
175,0.9964063969
176,0.0052201269
179,0.0007096704000000001
180,0.9924227585000001
181,0.9940889303
182,0.9902915239000001
184,0.9953904274
185,0.9940889323000001
187,0.9986749776
189,0.9465966666000001
192,0.9933071503
193,0.9947798755
194,0.9324533150000001
196,0.9978172832000001
198,0.9875683464
200,0.9953904272
202,0.9978172835
205,0.9964063968
206,0.9947798744
207,0.9875683495
210,0.9859363723000001
212,0.5312093734000001
213,0.9959298622
214,0.9985896418
215,0.9706877661000001
218,0.9971990732
219,0.9933071494000001
221,0.9971990734
222,0.9959298614000001
223,0.9796676454000001
227,0.009708477600000001
228,0.9924227592
232,0.9890130557000001
233,0.9875683493
236,0.9770226313
237,0.9820137929
241,0.9914225128
243,0.9820137926
244,0.9992903295000001
249,0.9992903297000001
250,0.9953904279
253,0.9770226288
254,0.9875683462
257,0.9964063966000001
258,0.8670357701
259,0.9046505300000001
260,0.9740426443
262,0.9796676470000001
263,0.9968273167
264,0.9933071496
266,0.9859363698
267,0.9902915243
268,0.9940889311000001
269,0.95257413
270,0.7549149869
271,0.9980732651
272,0.9902915236000001
273,0.9959298629000001
274,0.9947798749000001
275,0.9820137882000001
278,0.9978172839
279,0.9947798737
280,0.9940889316
281,0.9984988174
282,0.9902915213000001
284,0.9971990728000001
285,0.7310585786
287,0.9902915212000001
289,0.37754066880000003
290,0.9933071496
296,0.9988304899
299,0.9953904284
301,0.9890130560000001
303,0.9902915215
305,0.9984988180000001
306,0.9914225159000001
308,0.9902915215
309,0.8933094053
310,0.9525741315
312,0.9626731139
313,0.9669140236
315,0.9947798742
316,0.9933071486
318,0.9770226308000001
319,0.9914225127
320,0.9953904286
321,0.9971990729
322,0.9989677689
326,0.9989677690000001
327,0.974042645
329,0.9770226288
331,0.9914225138
334,0.9992903297000001
335,0.9914225157000001
336,0.0035936026
339,0.9465966649
340,0.9986749773
342,0.9820137915
343,0.9940889310000001
344,0.9964063969
345,0.9241418231
348,0.999512143
349,0.9933071497
351,0.9890130587
352,0.9914225138
353,0.9970189667
354,0.9669140229000001
355,0.9924227588000001
357,0.99408893
361,0.9399133563000001
362,0.9933071501
364,0.9984988176
365,0.9968273168
366,0.9964063967000001
367,0.0031726823
368,0.9902915247
369,4.7851e-06
370,0.9959298632
371,0.9980732652000001
372,0.996827317
374,0.9978172833000001
376,0.0002034271
378,0.9984988177
379,0.9890130573
380,0.998073265
382,0.9996200155
383,0.9924227603
384,0.000179528
385,0.9971990729
386,0.9933071483
389,0.9968273164
391,0.9975273767
395,0.9953904268
396,0.9579122752
397,0.997527377
405,0.9968273173000001
406,0.9964063977000001
407,0.9770226289
409,0.9399133473
410,0.9770226284
415,0.9914225139
418,0.9959298626
419,0.9968273164
420,0.9980732656
421,0.9706877678
422,0.9706877696
424,0.9875683497000001
425,0.9982992777
427,0.9964063970000001
429,0.9875683495
430,0.97702263
432,0.9796676471
433,0.9947798732
434,0.9740426432
437,0.9914225157000001
441,0.9579122674
443,0.9579122755
444,3.2887e-06
445,0.9914225166
446,0.9399133559
448,0.9947798751
450,0.9980732649
453,0.9986749773
454,0.9971990731
455,0.9706877696
458,0.9940889298000001
461,0.9986749773
463,0.9956684979
464,0.9953904286
466,0.9914225144000001
467,0.9971990728000001
475,0.9959298619
477,0.9924227577
479,0.9046505274000001
480,0.9964063977000001
482,0.9997388097000001
483,0.9993736659
485,0.9986749776
486,0.0059110682
487,0.8670357478
488,0.9953904284
489,0.9989677688
490,0.9953904277000001
491,0.0046095713
493,0.9978172841
494,0.9975273768
495,0.9626731136000001
496,5.82912e-05
497,0.9964063973
498,0.9933071479000001


==> figures/data_for_hist/correct_int.csv <==
,confidence_list
1,32.06211471557617
7,32.21289825439453
8,31.608936309814453
26,30.552885055541992
29,32.14155960083008
68,32.01408004760742
114,32.46108627319336
121,31.404226303100586
138,30.342239379882812
154,32.23841094970703
186,30.60277557373047
192,32.64134979248047
194,32.335628509521484
202,31.61916160583496
208,31.848894119262695
213,31.457733154296875
214,31.87078285217285
216,31.556272506713867
221,31.27488136291504
227,31.765588760375977
243,32.291194915771484
244,31.72490119934082
247,30.888507843017578
252,31.22791862487793
263,32.15379333496094
264,32.11509704589844
273,32.18394470214844
279,32.17826843261719
290,31.78977394104004
292,31.160860061645508
301,31.47814178466797
315,31.597673416137695
318,32.295352935791016
335,32.00055694580078
337,32.38148498535156
339,32.70093536376953
343,32.143043518066406
344,31.71248435974121
353,31.369258880615234
360,31.755155563354492
366,32.248504638671875
367,30.842514038085938
378,31.49698257446289
382,32.5205078125
393,31.16946792602539
395,33.074317932128906
397,32.595367431640625
411,32.37472152709961
423,31.009754180908203
437,31.390430450439453
440,31.99730110168457
443,31.894268035888672
454,32.14372253417969
472,32.31547164916992
479,32.58291244506836
480,32.3902702331543
482,32.948734283447266
488,31.216588973999023
490,32.449241638183594
492,31.35659408569336
493,32.57820129394531
494,31.57741355895996


==> figures/data_for_hist/correct_prm_int.csv <==
,confidence_list
1,33.78678894042969
2,31.958253860473633
4,29.36036491394043
5,29.919403076171875
6,26.7468204498291
7,30.08847999572754
8,33.00404357910156
9,28.189573287963867
10,30.83692741394043
12,34.31715774536133
13,33.62314224243164
14,27.868724822998047
15,33.33440399169922
16,29.9655818939209
17,29.917341232299805
20,32.4619255065918
21,32.69516372680664
22,30.890146255493164
23,30.335803985595703
26,28.98645782470703
29,30.288883209228516
31,32.05662155151367
34,29.647125244140625
36,31.428264617919922
38,28.13071632385254
44,34.708988189697266
45,31.037673950195312
46,23.86656951904297
47,30.923654556274414
48,33.52114486694336
50,32.33531951904297
52,30.10574722290039
55,33.2429084777832
56,33.129520416259766
57,31.981361389160156
59,31.59430503845215
60,29.3551025390625
61,31.937870025634766
62,28.170995712280273
63,34.88749313354492
65,33.970603942871094
66,34.17381286621094
68,29.757781982421875
69,28.565561294555664
74,34.75503921508789
76,36.203739166259766
77,31.40663719177246
78,29.520675659179688
79,31.313175201416016
81,32.75446701049805
86,30.800296783447266
87,28.485576629638672
88,32.72834396362305
90,34.642906188964844
92,32.32768249511719
93,34.738006591796875
94,32.814910888671875
95,32.332759857177734
99,32.37860107421875
101,29.068981170654297
102,31.98316764831543
103,33.377498626708984
104,28.92671012878418
105,30.845075607299805
106,34.56568908691406
107,29.014982223510742
108,32.623775482177734
109,31.875892639160156
110,31.612911224365234
113,31.63637924194336
114,32.784759521484375
115,29.339670181274414
116,31.431900024414062
118,32.23014450073242
119,29.213911056518555
120,34.288536071777344
121,26.01666259765625
123,30.703195571899414
124,31.804861068725586
128,27.71099281311035
130,33.49673080444336
131,32.54672622680664
133,32.221500396728516
134,33.49521255493164
135,27.878000259399414
136,31.64363670349121
137,30.020347595214844
138,28.909515380859375
139,32.411739349365234
141,30.846263885498047
142,29.395797729492188
143,33.31252670288086
144,32.75794219970703
145,31.51013946533203
146,32.19087219238281
147,30.412321090698242
148,31.62722396850586
150,32.61025619506836
153,29.196727752685547
154,32.475830078125
155,29.284021377563477
158,31.417234420776367
159,29.094623565673828
164,32.83005142211914
166,31.44192886352539
167,29.81006622314453
168,33.26902770996094
171,33.299537658691406
172,34.23106002807617
174,28.770008087158203
175,32.87690734863281
177,29.624189376831055
178,31.608400344848633
181,32.12080001831055
182,34.78020477294922
183,32.1495361328125
184,31.093223571777344
185,31.964942932128906
186,32.46310043334961
187,32.19132995605469
188,30.002227783203125
189,30.32648277282715
192,33.59251022338867
193,32.23566436767578
194,33.83757781982422
195,30.107580184936523
196,31.52467155456543
198,29.57094955444336
200,34.382423400878906
201,33.90205764770508
202,30.89948272705078
206,28.911174774169922
207,31.608327865600586
208,33.103111267089844
211,25.832399368286133
212,27.20415687561035
213,31.18069076538086
216,33.34164810180664
217,32.616092681884766
218,34.27975082397461
219,29.504375457763672
221,31.938947677612305
222,32.49589157104492
227,30.138639450073242
228,30.94436264038086
229,31.197772979736328
231,30.477529525756836
232,32.14920425415039
233,31.20214080810547
234,26.308603286743164
236,30.6630859375
237,33.97309112548828
241,32.86455535888672
242,29.497528076171875
243,32.797733306884766
244,32.86085510253906
245,28.659414291381836
249,33.45573043823242
250,31.88413429260254
254,31.590682983398438
257,33.845951080322266
258,33.84574890136719
259,33.13859176635742
260,33.0618896484375
262,34.25376510620117
263,32.69769287109375
264,31.126169204711914
266,31.422849655151367
267,31.784624099731445
269,28.54045867919922
271,30.998178482055664
272,32.1767463684082
273,31.35088539123535
274,30.451831817626953
275,33.08776092529297
278,34.3011360168457
279,33.005828857421875
280,31.19552993774414
281,32.29449462890625
282,29.191659927368164
284,33.71047592163086
285,31.542510986328125
287,31.530134201049805
289,32.45621871948242
290,26.216598510742188
293,33.63480758666992
297,31.358152389526367
299,32.53548049926758
300,31.33341407775879
301,30.43646812438965
304,29.90776252746582
305,33.56551742553711
306,28.904016494750977
308,32.30751037597656
310,31.721126556396484
312,30.980995178222656
313,30.65425682067871
314,29.96051597595215
315,27.76849937438965
316,33.07964324951172
318,28.943645477294922
319,33.15287780761719
321,32.537010192871094
322,29.317415237426758
323,29.560453414916992
324,30.381990432739258
327,33.14311981201172
328,32.0096321105957
329,34.71125793457031
331,32.666481018066406
333,29.857444763183594
334,31.58246421813965
335,30.509109497070312
336,29.25815773010254
337,30.541677474975586
339,32.69301986694336
340,31.989316940307617
342,32.785587310791016
343,32.35903549194336
344,31.742650985717773
346,34.213130950927734
347,31.059175491333008
348,32.30445098876953
349,29.636260986328125
350,31.485279083251953
351,34.19354248046875
352,33.49923324584961
353,32.659366607666016
354,33.18752670288086
355,32.72769546508789
358,28.173620223999023
360,31.582971572875977
361,34.38823699951172
362,31.916881561279297
364,31.42603874206543
365,29.494869232177734
366,29.82347297668457
367,30.517221450805664
368,32.83834457397461
369,30.106929779052734
370,31.22927474975586
371,31.05942153930664
372,31.65411949157715
373,29.256526947021484
374,29.42757797241211
376,29.746889114379883
378,32.799949645996094
380,32.26313018798828
381,31.560789108276367
382,33.4347038269043
383,32.84895706176758
385,30.71227264404297
386,31.704599380493164
389,32.6973762512207
391,32.86085891723633
395,27.68094825744629
396,29.250850677490234
397,33.713134765625
400,30.903560638427734
403,30.417255401611328
405,31.2276611328125
406,27.429615020751953
407,30.805301666259766
410,30.32547378540039
411,32.94376754760742
413,30.95686912536621
415,31.42340660095215
418,32.65232467651367
419,31.440114974975586
420,33.52958297729492
421,30.670215606689453
422,33.876399993896484
423,30.535078048706055
424,30.760784149169922
425,30.711666107177734
427,33.06753158569336
428,32.63072204589844
429,30.877883911132812
430,35.10948944091797
433,31.660015106201172
434,29.05023193359375
440,31.803024291992188
441,32.83395767211914
443,27.928258895874023
444,28.030433654785156
445,32.04043197631836
446,33.1515007019043
447,30.77557945251465
448,31.002830505371094
450,35.07715606689453
451,32.323368072509766
453,31.74013900756836
454,32.8892707824707
455,33.55653381347656
458,30.543920516967773
461,32.76244354248047
463,31.389463424682617
464,30.68996810913086
466,31.653032302856445
467,31.82571029663086
469,32.223575592041016
472,33.02202606201172
475,31.97913932800293
477,32.42181396484375
479,33.570098876953125
480,33.602134704589844
482,31.714553833007812
483,29.117074966430664
485,32.06512451171875
487,28.9483585357666
488,32.69546127319336
489,32.27267837524414
490,29.49662971496582
491,26.121110916137695
493,33.69620132446289
494,30.08228874206543
495,30.243627548217773
497,30.95829200744629
498,32.490234375


==> figures/data_for_hist/incorrect_base.csv <==
,confidence_list
0,20.664579391479492
1,20.36110496520996
3,17.432119369506836
6,20.0416316986084
7,17.21398162841797
10,20.724138259887695
11,20.285282135009766
18,19.995189666748047
19,18.94629669189453
24,20.63597297668457
25,16.231657028198242
26,19.68443489074707
27,21.819705963134766
28,20.384634017944336
32,20.2193660736084
33,17.915742874145508
35,22.229978561401367
37,20.353857040405273
39,22.664575576782227
40,18.02596664428711
41,18.48070526123047
42,18.193246841430664
45,21.27379608154297
47,23.200376510620117
49,19.839893341064453
50,19.856788635253906
51,20.786558151245117
53,20.707210540771484
54,23.18949317932129
56,20.168903350830078
60,17.641799926757812
61,22.411457061767578
64,21.33078956604004
67,20.244754791259766
70,23.470243453979492
71,20.18022918701172
72,23.03462028503418
73,21.09233856201172
75,21.31685447692871
78,23.607715606689453
80,18.725318908691406
83,17.199172973632812
84,21.468616485595703
85,22.490846633911133
87,21.960153579711914
89,21.03474235534668
91,23.228416442871094
96,20.187023162841797
97,21.301536560058594
100,24.47561264038086
105,19.377058029174805
111,20.94704818725586
121,20.26850700378418
122,21.470439910888672
125,21.306602478027344
126,19.227441787719727
132,22.245136260986328
137,20.00997543334961
138,20.94013214111328
140,19.970043182373047
148,18.898624420166016
149,21.154766082763672
151,24.183015823364258
152,20.624839782714844
154,17.663015365600586
156,22.776853561401367
157,22.88113021850586
160,19.29640769958496
161,20.173704147338867
162,22.362319946289062
163,23.074710845947266
169,20.53460121154785
170,18.99196434020996
171,19.719192504882812
173,20.70000457763672
177,19.026535034179688
178,24.874248504638672
183,18.309221267700195
186,20.45962142944336
188,19.410919189453125
190,17.810823440551758
191,19.948762893676758
195,20.32807731628418
197,22.10968017578125
199,21.46051025390625
201,16.835783004760742
203,18.9060001373291
204,19.310766220092773
208,21.841724395751953
209,20.186296463012695
211,17.123872756958008
216,20.69007110595703
217,20.29930305480957
220,17.82738494873047
224,21.724515914916992
225,17.39072036743164
226,25.030725479125977
229,19.418149948120117
230,16.091999053955078
231,22.25104331970215
234,18.096572875976562
235,23.334928512573242
238,20.268606185913086
239,20.866514205932617
240,18.841035842895508
242,23.292444229125977
245,17.6807918548584
246,22.608135223388672
247,20.452512741088867
248,18.339075088500977
251,23.19721031188965
252,22.760677337646484
255,19.434263229370117
256,20.161325454711914
261,20.102909088134766
265,24.311216354370117
276,19.158187866210938
277,19.046491622924805
283,22.6104793548584
286,22.46433448791504
288,20.534982681274414
291,21.650943756103516
292,21.89420509338379
293,25.597192764282227
294,22.75340461730957
295,22.116477966308594
297,19.888105392456055
298,23.068103790283203
300,20.02359390258789
302,17.58098793029785
304,19.021318435668945
307,20.504776000976562
311,18.810190200805664
314,19.71304702758789
317,23.25394058227539
323,23.109148025512695
324,17.50743865966797
325,23.63309669494629
328,20.56109046936035
330,21.284908294677734
332,21.99123191833496
333,18.53744125366211
337,19.611995697021484
338,20.303791046142578
341,22.254854202270508
346,21.650968551635742
347,20.447250366210938
350,24.016603469848633
356,23.27859115600586
358,19.821889877319336
359,18.410629272460938
360,23.328767776489258
363,18.15370750427246
373,23.36322784423828
375,23.485944747924805
377,21.96867561340332
381,22.172143936157227
387,21.030014038085938
388,20.519084930419922
390,18.25958824157715
392,19.56468391418457
393,19.01360321044922
394,22.937599182128906
398,15.185503959655762
399,18.993227005004883
400,24.452571868896484
401,18.872512817382812
402,18.31159782409668
403,23.465286254882812
404,16.513885498046875
408,23.304244995117188
411,18.648113250732422
412,21.56043243408203
413,23.108661651611328
414,18.714670181274414
416,18.798080444335938
417,23.383325576782227
423,17.74959945678711
426,22.277904510498047
428,21.869274139404297
431,22.06402015686035
435,23.220762252807617
436,19.963403701782227
438,19.599369049072266
439,20.731630325317383
440,18.15665626525879
442,18.78156280517578
447,21.897268295288086
449,20.37240982055664
451,22.127172470092773
452,19.18389129638672
456,23.533916473388672
457,19.707582473754883
459,23.0400333404541
460,20.9012508392334
462,20.91754913330078
465,17.57644271850586
468,17.5474853515625
469,18.814430236816406
470,22.82480239868164
471,19.11663055419922
472,20.775657653808594
473,23.215578079223633
474,20.2983455657959
476,23.620656967163086
478,20.730382919311523
481,21.62087631225586
484,15.715703964233398
492,17.76482582092285
499,22.848236083984375


==> figures/data_for_hist/incorrect_base_prm.csv <==
,process_reward
0,0.9706877722
1,9.610240000000001e-05
3,9.610240000000001e-05
6,1.67014e-05
7,0.0001584362
10,0.0179862098
11,0.9626731143
18,2.75357e-05
19,0.8519528001000001
24,0.0052201258
25,0.006692851200000001
26,0.9796676469000001
27,0.009708477200000001
28,1.67014e-05
32,0.0035936031
33,0.0005527787
35,6.9623e-06
37,0.2018132295
39,0.8670357684000001
40,0.0013250225
41,0.9924227602000001
42,9.61025e-05
45,0.0534033255
47,1.4739e-05
49,0.0002611903
50,0.0001795279
51,0.0159063948
53,0.9890130558
54,0.0021827166
56,0.8354835371
60,0.0031726834
61,0.9046505370000001
64,0.9875683481
67,0.9770226321000001
70,0.09534947
71,0.9740426428000001
72,0.9928785710000001
73,5.14422e-05
75,0.0001233945
78,6.1442e-06
80,6.60522e-05
83,0.00043055700000000003
84,0.0002611904
85,0.060086655200000005
87,0.0191240352
89,0.0109869404
91,0.007577239800000001
96,4.53979e-05
97,0.9859363721000001
100,4.53979e-05
105,5.82913e-05
111,7.48463e-05
121,0.0004305571
122,0.0046095726
125,7.484620000000001e-05
126,0.0046095722
132,1.2099e-06
137,0.0002034269
138,1.2099e-06
140,0.0006263342
148,0.0004305571
149,0.0017007227
151,0.00033535
152,0.0001233945
154,0.0007096703
156,0.7549149924
157,0.0009110510000000001
160,0.0028009265
161,0.9324533084000001
162,0.0004878571
163,0.5926665999999999
169,0.8807970889000001
170,0.9959298620000001
171,0.0066928498
173,0.0001233946
177,0.9525741216
178,0.0002305067
183,0.994779874
186,0.0002611904
188,0.9241418184
190,0.9875683507
191,0.0017007221
195,5.82913e-05
197,0.92414182
199,0.0002305068
201,0.0011695100000000001
203,3.1201900000000004e-05
204,4.00637e-05
208,0.9770226307000001
209,0.9998088956000001
211,0.9902915228
216,0.0179862133
217,0.0059110686
220,0.0001088969
224,0.0009110511
225,6.5404e-06
226,0.9940889319
229,8.9397e-06
230,2.75357e-05
231,5.82913e-05
234,0.0019267343000000001
235,0.0001795281
238,6.60522e-05
239,2.5613e-06
240,0.0013250222
242,0.0003799845
245,0.0046095716
246,4.00637e-05
247,0.9953904280000001
248,8.481100000000001e-05
251,1.1478800000000001e-05
252,0.9953904273
255,4.00637e-05
256,0.7310585786
261,7.48463e-05
265,0.010986941600000001
276,0.0003353502
277,0.7772998560000001
283,0.0006263340000000001
286,0.0015011821
288,0.0003799844
291,5.14422e-05
292,0.9324533159
293,2.75357e-05
294,0.0002034269
295,0.2018132295
297,5.82913e-05
298,0.0005527785
300,0.970687771
302,6.1442e-06
304,0.0085774871
307,0.006692849900000001
311,4.00637e-05
314,0.029312231600000002
317,0.0002034271
323,0.0003353502
324,5.715000000000001e-07
325,0.0005527786000000001
328,0.9875683486000001
330,0.0001233945
332,0.000139822
333,0.1824255283
337,0.9149009591
338,2.75357e-05
341,0.0001584363
346,0.0031726836
347,0.0021827165
350,0.0013250227
356,3.53562e-05
358,8.481100000000001e-05
359,0.0019267351
360,0.0017007226
363,1.7603000000000001e-06
373,0.0006263342
375,0.0097084751
377,0.9902915217
381,0.9978172834000001
387,0.0007096703
388,0.9978172839
390,0.9902915231
392,3.7266e-06
393,0.0085774834
394,0.0001398221
398,0.8175744717000001
399,0.0006263343
400,3.53563e-05
401,0.9399133542
402,0.9706877703000001
403,3.7266e-06
404,4.00637e-05
408,2.1444900000000002e-05
411,0.9959298628000001
412,2.75357e-05
413,0.9840936100000001
414,0.000139822
416,0.0001398221
417,0.010986944700000001
423,0.06754669070000001
426,1.7603000000000001e-06
428,0.9859363724
431,0.0002611904
435,0.0031726824
436,0.0003353502
438,0.0035936019
439,0.0008040859
440,0.0179862113
442,0.0011695104
447,0.0001088969
449,0.0002034269
451,0.9820137921000001
452,0.037326888
456,0.9840936065
457,0.9770226275
459,4.53979e-05
460,0.9914225150000001
462,0.0066928510000000005
465,0.0002305068
468,0.7772998612
469,0.0017007224000000001
470,0.0259573596
471,6.476000000000001e-07
472,0.017986206600000002
473,0.00048785720000000003
474,0.9975273763
476,0.0013250225
478,0.8807970905
481,7.484620000000001e-05
484,0.9947798750000001
492,0.0179862121
499,0.9241418132


==> figures/data_for_hist/incorrect_int.csv <==
,confidence_list
0,30.61922836303711
2,32.17605972290039
3,30.646686553955078
4,31.56816864013672
5,32.39456558227539
6,31.355487823486328
9,32.32120895385742
10,32.1400146484375
11,31.76858901977539
12,31.503829956054688
13,32.462318420410156
14,31.72793960571289
15,31.75008773803711
16,32.01313781738281
17,30.440509796142578
18,32.4602165222168
19,30.85000991821289
20,32.12242889404297
21,32.15391540527344
22,31.6591739654541
23,31.762569427490234
24,30.37725257873535
25,31.794174194335938
27,31.706052780151367
28,31.37274169921875
30,31.79090118408203
31,31.210975646972656
32,31.981582641601562
33,31.36226463317871
34,31.853294372558594
35,31.044240951538086
36,31.391197204589844
37,31.646421432495117
38,32.04395294189453
39,30.383010864257812
40,32.62828826904297
41,32.023338317871094
42,31.829416275024414
43,30.621532440185547
44,32.80824279785156
45,31.539287567138672
46,31.746479034423828
47,29.982105255126953
48,32.06828689575195
49,30.968128204345703
50,31.101238250732422
51,31.52069091796875
52,31.21894645690918
53,31.863168716430664
54,31.56615447998047
55,32.31072998046875
56,31.790943145751953
57,31.495729446411133
58,17.858619689941406
59,31.997020721435547
60,31.83249855041504
61,32.268898010253906
62,32.481624603271484
63,31.651845932006836
64,30.631010055541992
65,32.28675842285156
66,31.791698455810547
67,30.85004234313965
69,32.13656234741211
70,20.105789184570312
71,31.665714263916016
72,30.593557357788086
73,31.116668701171875
74,31.407855987548828
75,31.243616104125977
76,32.08948516845703
77,31.951107025146484
78,31.92512321472168
79,31.996482849121094
80,30.727569580078125
81,32.15459442138672
82,32.23337936401367
83,31.631938934326172
84,32.186187744140625
85,30.138315200805664
86,32.345619201660156
87,31.565467834472656
88,32.249359130859375
89,32.018585205078125
90,32.89650344848633
91,31.72753143310547
92,32.396419525146484
93,32.7486457824707
94,32.22438049316406
95,32.07929992675781
96,31.639123916625977
97,29.958898544311523
98,30.878822326660156
99,31.326387405395508
100,31.216569900512695
101,31.499027252197266
102,32.410362243652344
103,32.19002151489258
104,32.3587646484375
105,30.533348083496094
106,31.65338134765625
107,32.40441131591797
108,32.42243957519531
109,31.976810455322266
110,31.386932373046875
111,31.022592544555664
112,31.70159149169922
113,31.770797729492188
115,31.189029693603516
116,30.257184982299805
117,31.600749969482422
118,32.21818542480469
119,30.916872024536133
120,32.49838638305664
122,31.1671199798584
123,31.318021774291992
124,31.71155548095703
125,32.05986404418945
126,31.75816535949707
127,32.088191986083984
128,32.361305236816406
129,32.0483283996582
130,31.650497436523438
131,31.544727325439453
132,31.56415367126465
133,33.00467300415039
134,31.813678741455078
135,31.71647071838379
136,32.21147537231445
137,31.8090877532959
139,31.815773010253906
140,32.40142822265625
141,32.18902587890625
142,31.62446403503418
143,31.737001419067383
144,32.342525482177734
145,31.891393661499023
146,32.36358642578125
147,31.522666931152344
148,32.49054718017578
149,31.323755264282227
150,32.573585510253906
151,30.050029754638672
152,30.14760971069336
153,32.00574493408203
155,31.980836868286133
156,32.445068359375
157,31.874876022338867
158,32.145423889160156
159,32.18163299560547
160,26.669870376586914
161,31.601049423217773
162,30.307567596435547
163,30.831897735595703
164,32.1854133605957
165,31.520097732543945
166,31.070526123046875
167,32.18186950683594
168,32.94917678833008
169,31.14832878112793
170,31.809917449951172
171,32.056705474853516
172,31.256961822509766
173,32.41463851928711
174,31.9323787689209
175,32.202842712402344
176,31.6306209564209
177,31.14097023010254
178,31.954448699951172
179,32.38456344604492
180,33.04534912109375
181,32.552818298339844
182,32.03440475463867
183,31.747343063354492
184,30.966466903686523
185,32.115230560302734
187,31.490488052368164
188,32.704444885253906
189,32.3187370300293
190,29.881704330444336
191,30.711200714111328
193,31.996858596801758
195,31.482868194580078
196,32.29608154296875
197,31.567102432250977
198,31.071752548217773
199,30.162939071655273
200,31.682579040527344
201,32.04441833496094
203,31.985130310058594
204,32.41569519042969
205,31.328893661499023
206,31.506223678588867
207,31.916439056396484
209,31.35985565185547
210,31.302757263183594
211,32.61561584472656
212,31.05460548400879
215,31.990144729614258
217,29.857295989990234
218,31.696996688842773
219,32.258934020996094
220,30.624542236328125
222,32.521240234375
223,31.699092864990234
224,29.959287643432617
225,31.944427490234375
226,30.67646598815918
228,31.59920310974121
229,32.40058517456055
230,30.129959106445312
231,32.2668571472168
232,31.17808723449707
233,30.3554744720459
234,32.82327651977539
235,31.249088287353516
236,32.897857666015625
237,31.951322555541992
238,30.53838348388672
239,32.18153381347656
240,30.266250610351562
241,32.343849182128906
242,30.596126556396484
245,31.75602912902832
246,31.45465087890625
248,29.49968910217285
249,31.952938079833984
250,31.983070373535156
251,30.31814193725586
253,31.626861572265625
254,31.79606056213379
255,28.711645126342773
256,32.21729278564453
257,32.464805603027344
258,32.48866653442383
259,32.66617202758789
260,31.677640914916992
261,30.809993743896484
262,31.811349868774414
265,30.472442626953125
266,31.711593627929688
267,32.10346603393555
268,32.053932189941406
269,32.65825653076172
270,30.442630767822266
271,31.400737762451172
272,31.715131759643555
274,31.225542068481445
275,31.562984466552734
276,32.50944900512695
277,31.427797317504883
278,32.75849914550781
280,31.587661743164062
281,31.877635955810547
282,31.524534225463867
283,31.380374908447266
284,32.054710388183594
285,31.603683471679688
286,29.861591339111328
287,31.262462615966797
288,32.214935302734375
289,32.284488677978516
291,32.153602600097656
293,30.575960159301758
294,30.80423355102539
295,31.71770477294922
296,31.496482849121094
297,30.98983383178711
298,30.493694305419922
299,31.998023986816406
300,32.122581481933594
302,30.271554946899414
303,31.323123931884766
304,31.901166915893555
305,32.466163635253906
306,31.21656608581543
307,30.584819793701172
308,31.84593963623047
309,31.96554946899414
310,31.618473052978516
311,31.680606842041016
312,32.16788864135742
313,32.21159362792969
314,29.95191192626953
316,31.739482879638672
317,32.08942413330078
319,32.26970291137695
320,32.31507873535156
321,32.048133850097656
322,32.47178268432617
323,31.455686569213867
324,30.610305786132812
325,32.40155029296875
326,32.117034912109375
327,30.803359985351562
328,30.77758026123047
329,32.48515319824219
330,31.391447067260742
331,31.66545867919922
332,31.046838760375977
333,31.581356048583984
334,32.04066848754883
336,32.298919677734375
338,31.19189453125
340,31.499797821044922
341,30.88823699951172
342,32.33993148803711
345,32.449974060058594
346,31.42650604248047
347,31.287761688232422
348,30.65738868713379
349,31.418113708496094
350,31.565155029296875
351,32.513885498046875
352,31.33636474609375
354,31.65240478515625
355,32.45153045654297
356,32.03343963623047
357,29.660449981689453
358,31.491840362548828
359,31.537113189697266
361,31.825546264648438
362,32.09962463378906
363,21.973146438598633
364,31.9470157623291
365,31.733627319335938
368,32.01753234863281
369,30.551624298095703
370,32.10231399536133
371,31.97886848449707
372,32.25555419921875
373,30.31138801574707
374,32.59678649902344
375,31.462182998657227
376,31.675506591796875
377,31.780935287475586
379,30.663602828979492
380,33.002357482910156
381,31.282575607299805
383,31.823732376098633
384,31.287567138671875
385,32.57398986816406
386,31.473339080810547
387,30.897275924682617
388,32.20502471923828
389,32.531944274902344
390,31.986295700073242
391,31.73788070678711
392,31.26743507385254
394,31.354555130004883
396,31.35087013244629
398,31.238666534423828
399,31.833139419555664
400,30.890687942504883
401,30.244247436523438
402,32.47502517700195
403,29.781641006469727
404,30.65553092956543
405,31.584875106811523
406,32.48463439941406
407,31.640010833740234
408,30.92736053466797
409,31.64810562133789
410,31.02351188659668
412,31.560585021972656
413,30.222253799438477
414,31.960948944091797
415,30.38211441040039
416,31.470504760742188
417,31.607513427734375
418,32.32917785644531
419,31.4800968170166
420,32.41747283935547
421,32.315582275390625
422,32.22100830078125
424,31.792766571044922
425,31.971757888793945
426,29.994789123535156
427,33.07135772705078
428,31.46359634399414
429,32.06820297241211
430,32.075923919677734
431,31.380739212036133
432,29.70462417602539
433,31.494779586791992
434,32.011722564697266
435,31.586933135986328
436,31.618202209472656
438,32.407623291015625
439,31.750202178955078
441,31.461965560913086
442,32.433738708496094
444,32.20659255981445
445,31.71950912475586
446,32.26356506347656
447,30.912120819091797
448,32.37805938720703
449,31.258554458618164
450,32.18525314331055
451,31.55278968811035
452,30.608688354492188
453,31.545429229736328
455,32.42435073852539
456,31.172151565551758
457,31.39456558227539
458,32.07667922973633
459,31.470462799072266
460,31.834888458251953
461,32.60726547241211
462,31.80084991455078
463,32.22389602661133
464,32.00367736816406
465,31.75867462158203
466,32.92519760131836
467,31.634010314941406
468,31.59689712524414
469,32.40593719482422
470,31.6031551361084
471,29.61354637145996
473,30.547487258911133
474,30.94431495666504
475,31.975322723388672
476,31.62746810913086
477,31.730369567871094
478,31.050121307373047
481,30.13902473449707
483,32.44167709350586
484,32.53372573852539
485,32.57122802734375
486,31.23682403564453
487,30.570281982421875
489,32.07826232910156
491,30.855743408203125
495,32.66102600097656
496,30.070276260375977
497,30.336389541625977
498,31.97557258605957
499,29.853607177734375


==> figures/data_for_hist/incorrect_prm_int.csv <==
,confidence_list
0,30.11663818359375
3,29.424575805664062
11,32.266780853271484
18,24.593870162963867
19,31.761316299438477
24,30.71957015991211
25,27.65507698059082
27,29.031057357788086
28,30.7846736907959
30,32.13447189331055
32,26.922374725341797
33,30.52410125732422
35,31.380849838256836
37,28.714107513427734
39,28.118648529052734
40,31.466413497924805
41,25.534343719482422
42,31.343521118164062
43,27.009939193725586
49,30.105663299560547
51,25.27579116821289
53,30.047924041748047
54,30.754823684692383
58,25.68733787536621
64,27.836809158325195
67,27.66411781311035
70,25.67516326904297
71,32.52368927001953
72,30.467275619506836
73,30.062685012817383
75,30.44178581237793
80,28.660694122314453
82,30.85835838317871
83,27.67308807373047
84,31.538970947265625
85,27.200437545776367
89,31.287975311279297
91,30.68280792236328
96,22.341859817504883
97,29.98761558532715
98,30.581462860107422
100,31.118560791015625
111,27.589954376220703
112,31.42703628540039
117,34.82193374633789
122,25.872554779052734
125,31.990507125854492
126,25.96904182434082
127,33.84044647216797
129,29.765663146972656
132,28.70376968383789
140,32.530513763427734
149,31.357065200805664
151,28.937915802001953
152,28.84458351135254
156,30.12329864501953
157,29.40821075439453
160,27.047849655151367
161,31.592079162597656
162,30.61702537536621
163,28.377830505371094
165,34.4510612487793
169,27.16826629638672
170,30.416845321655273
173,29.490842819213867
176,32.17387008666992
179,28.441255569458008
180,32.55253219604492
190,27.976215362548828
191,29.24520492553711
197,30.820632934570312
199,29.276872634887695
203,30.474729537963867
204,30.767318725585938
205,30.05658531188965
209,29.85980224609375
210,25.818737030029297
214,32.979766845703125
215,30.566701889038086
220,27.650070190429688
223,31.03812599182129
224,25.16261100769043
225,27.211997985839844
226,31.600711822509766
230,25.56719970703125
235,30.029218673706055
238,30.040983200073242
239,29.409709930419922
240,29.716228485107422
246,31.009029388427734
247,29.72661590576172
248,30.852176666259766
251,26.31817054748535
252,30.651391983032227
253,25.704833984375
255,28.303424835205078
256,31.141992568969727
261,29.65271759033203
265,29.07314109802246
268,33.22544860839844
270,29.5883846282959
276,27.698474884033203
277,27.880502700805664
283,30.934322357177734
286,29.501089096069336
288,30.693857192993164
291,29.19684600830078
292,32.109596252441406
294,31.402545928955078
295,28.510908126831055
296,31.325037002563477
298,28.595191955566406
302,28.266298294067383
303,32.289947509765625
307,28.580066680908203
309,29.632471084594727
311,27.320690155029297
317,28.221298217773438
320,31.548078536987305
325,33.425315856933594
326,30.516416549682617
330,28.495168685913086
332,28.589174270629883
338,27.64175033569336
341,29.474008560180664
345,26.652019500732422
356,30.13897705078125
357,28.87405014038086
359,28.567779541015625
363,29.576053619384766
375,32.477333068847656
377,32.05213928222656
379,27.2910099029541
384,30.732952117919922
387,28.62836265563965
388,29.4288272857666
390,29.486867904663086
392,28.544082641601562
393,29.65135955810547
394,31.08416748046875
398,33.118934631347656
399,26.237869262695312
401,28.817153930664062
402,33.64249801635742
404,28.21929931640625
408,27.05021095275879
409,28.283647537231445
412,28.840660095214844
414,30.397960662841797
416,28.9611873626709
417,30.67348861694336
426,25.86709213256836
431,26.9499568939209
432,28.88109588623047
435,30.83051872253418
436,26.1204776763916
437,32.702598571777344
438,32.51646423339844
439,27.768415451049805
442,29.363327026367188
449,28.474462509155273
452,27.9205379486084
456,29.357101440429688
457,30.103044509887695
459,30.58309555053711
460,33.05451202392578
462,29.644502639770508
465,25.863679885864258
468,26.8349609375
470,29.46306610107422
471,30.46294403076172
473,28.934629440307617
474,30.228652954101562
476,30.449378967285156
478,25.94140625
481,28.975540161132812
484,25.35009765625
486,28.303882598876953
492,27.58336067199707
496,26.76336097717285
499,27.125320434570312


==> figures/grpo_acc.csv <==
train/global_step,Qwen2.5-GRPO-3B-300steps - _step,Qwen2.5-GRPO-3B-300steps - _step__MIN,Qwen2.5-GRPO-3B-300steps - _step__MAX,accuracy_reward,Qwen2.5-GRPO-3B-300steps - train/rewards/accuracy_reward/mean__MIN,Qwen2.5-GRPO-3B-300steps - train/rewards/accuracy_reward/mean__MAX
1,100,100,100,0.3694196343421936,0.3694196343421936,0.3694196343421936
5,502,502,502,0.345703125,0.345703125,0.345703125
10,1004,1004,1004,0.34369168281555174,0.34369168281555174,0.34369168281555174
15,1506,1506,1506,0.44308035969734194,0.44308035969734194,0.44308035969734194
20,2008,2008,2008,0.5366071403026581,0.5366071403026581,0.5366071403026581
25,2510,2510,2510,0.5975446462631225,0.5975446462631225,0.5975446462631225
30,3012,3012,3012,0.6069196462631226,0.6069196462631226,0.6069196462631226
35,3514,3514,3514,0.6363839268684387,0.6363839268684387,0.6363839268684387
40,4016,4016,4016,0.5955357193946839,0.5955357193946839,0.5955357193946839
45,4518,4518,4518,0.6279017925262451,0.6279017925262451,0.6279017925262451
50,5020,5020,5020,0.6370535612106323,0.6370535612106323,0.6370535612106323
55,5522,5522,5522,0.6486607193946838,0.6486607193946838,0.6486607193946838
60,6024,6024,6024,0.6198660612106324,0.6198660612106324,0.6198660612106324
65,6526,6526,6526,0.6284165859222413,0.6284165859222413,0.6284165859222413
70,7028,7028,7028,0.6381696462631226,0.6381696462631226,0.6381696462631226
75,7530,7530,7530,0.6522321462631225,0.6522321462631225,0.6522321462631225
80,8032,8032,8032,0.6856036901473999,0.6856036901473999,0.6856036901473999
85,8534,8534,8534,0.6696428537368775,0.6696428537368775,0.6696428537368775
90,9036,9036,9036,0.6868303537368774,0.6868303537368774,0.6868303537368774
95,9538,9538,9538,0.6848214387893676,0.6848214387893676,0.6848214387893676
100,10040,10040,10040,0.6680803656578064,0.6680803656578064,0.6680803656578064
105,10542,10542,10542,0.6627232074737549,0.6627232074737549,0.6627232074737549
110,11044,11044,11044,0.6821428537368774,0.6821428537368774,0.6821428537368774
115,11546,11546,11546,0.7032959222793579,0.7032959222793579,0.7032959222793579
120,12048,12048,12048,0.6562499880790711,0.6562499880790711,0.6562499880790711
125,12550,12550,12550,0.6705357074737549,0.6705357074737549,0.6705357074737549
130,13052,13052,13052,0.6863839268684387,0.6863839268684387,0.6863839268684387
135,13554,13554,13554,0.699999988,0.699999988,0.699999988
140,14056,14056,14056,0.6743303656578064,0.6743303656578064,0.6743303656578064
145,14558,14558,14558,0.6848918080329895,0.6848918080329895,0.6848918080329895
150,15060,15060,15060,0.7020089268684387,0.7020089268684387,0.7020089268684387
155,15562,15562,15562,0.6734375,0.6734375,0.6734375
160,16064,16064,16064,0.6890625,0.6890625,0.6890625
165,16566,16566,16566,0.6959821343421936,0.6959821343421936,0.6959821343421936
170,17068,17068,17068,0.699999988,0.699999988,0.699999988
175,17570,17570,17570,0.70625,0.70625,0.70625
180,18072,18072,18072,0.7020089268684387,0.7020089268684387,0.7020089268684387
185,18574,18574,18574,0.7107404232025146,0.7107404232025146,0.7107404232025146
190,19076,19076,19076,0.6993303537368775,0.6993303537368775,0.6993303537368775
195,19578,19578,19578,0.6897321462631225,0.6897321462631225,0.6897321462631225
200,20080,20080,20080,0.6939732193946838,0.6939732193946838,0.6939732193946838
205,20582,20582,20582,0.717159092,0.717159092,0.717159092
210,21084,21084,21084,0.6700892806053161,0.6700892806053161,0.6700892806053161
215,11043,500,21586,0.6841517865657807,0.6821428537368774,0.6861607193946838
220,11545,1002,22088,0.7186383962631225,0.7125000119209289,0.7247767806053161
225,1504,1504,1504,0.7049107074737548,0.7049107074737548,0.7049107074737548
230,2006,2006,2006,0.7102678537368774,0.7102678537368774,0.7102678537368774
235,2508,2508,2508,0.7209821343421936,0.7209821343421936,0.7209821343421936
240,3010,3010,3010,0.7006696343421936,0.7006696343421936,0.7006696343421936
245,3512,3512,3512,0.6877232074737549,0.6877232074737549,0.6877232074737549
250,4014,4014,4014,0.7029017925262451,0.7029017925262451,0.7029017925262451
255,4516,4516,4516,0.7015625,0.7015625,0.7015625
260,5018,5018,5018,0.6767857193946838,0.6767857193946838,0.6767857193946838
265,5520,5520,5520,0.7013131380081177,0.7013131380081177,0.7013131380081177
270,6022,6022,6022,0.6883928656578064,0.6883928656578064,0.6883928656578064
275,6524,6524,6524,0.7213762760162353,0.7213762760162353,0.7213762760162353
280,7026,7026,7026,0.7015624880790711,0.7015624880790711,0.7015624880790711
285,7528,7528,7528,0.7107142925262451,0.7107142925262451,0.7107142925262451
290,8030,8030,8030,0.7227678537368775,0.7227678537368775,0.7227678537368775
295,8532,8532,8532,0.7196428537368774,0.7196428537368774,0.7196428537368774
300,9034,9034,9034,0.6821428656578064,0.6821428656578064,0.6821428656578064

==> figures/grpo_ml.csv <==
train/global_step,Qwen2.5-GRPO-3B-300steps - _step,Qwen2.5-GRPO-3B-300steps - _step__MIN,Qwen2.5-GRPO-3B-300steps - _step__MAX,mean_length,Qwen2.5-GRPO-3B-300steps - train/completions/mean_length__MIN,Qwen2.5-GRPO-3B-300steps - train/completions/mean_length__MAX
1,100,100,100,576.9140625,576.9140625,576.9140625
5,502,502,502,614.0348968505859,614.0348968505859,614.0348968505859
10,1004,1004,1004,604.0080688476562,604.0080688476562,604.0080688476562
15,1506,1506,1506,602.0705688476562,602.0705688476562,602.0705688476562
20,2008,2008,2008,638.8634277,638.8634277,638.8634277
25,2510,2510,2510,661.6855102539063,661.6855102539063,661.6855102539063
30,3012,3012,3012,648.9268066,648.9268066,648.9268066
35,3514,3514,3514,638.0870849609375,638.0870849609375,638.0870849609375
40,4016,4016,4016,654.9218994140625,654.9218994140625,654.9218994140625
45,4518,4518,4518,639.5359741210938,639.5359741210938,639.5359741210938
50,5020,5020,5020,628.7332763671875,628.7332763671875,628.7332763671875
55,5522,5522,5522,614.8116455078125,614.8116455078125,614.8116455078125
60,6024,6024,6024,641.9431030273438,641.9431030273438,641.9431030273438
65,6526,6526,6526,595.8236938476563,595.8236938476563,595.8236938476563
70,7028,7028,7028,617.6268676757812,617.6268676757812,617.6268676757812
75,7530,7530,7530,592.1645263671875,592.1645263671875,592.1645263671875
80,8032,8032,8032,586.5953491210937,586.5953491210937,586.5953491210937
85,8534,8534,8534,586.4716797,586.4716797,586.4716797
90,9036,9036,9036,576.2823852539062,576.2823852539062,576.2823852539062
95,9538,9538,9538,549.8451049804687,549.8451049804687,549.8451049804687
100,10040,10040,10040,581.9933349609375,581.9933349609375,581.9933349609375
105,10542,10542,10542,602.2415527,602.2415527,602.2415527
110,11044,11044,11044,607.8330444335937,607.8330444335937,607.8330444335937
115,11546,11546,11546,603.3065063476563,603.3065063476563,603.3065063476563
120,12048,12048,12048,628.8408813476562,628.8408813476562,628.8408813476562
125,12550,12550,12550,633.1692138671875,633.1692138671875,633.1692138671875
130,13052,13052,13052,618.9169922,618.9169922,618.9169922
135,13554,13554,13554,605.6781494140625,605.6781494140625,605.6781494140625
140,14056,14056,14056,621.1341918945312,621.1341918945312,621.1341918945312
145,14558,14558,14558,607.4953247070313,607.4953247070313,607.4953247070313
150,15060,15060,15060,593.6178833007813,593.6178833007813,593.6178833007813
155,15562,15562,15562,628.3718994140625,628.3718994140625,628.3718994140625
160,16064,16064,16064,615.8718994140625,615.8718994140625,615.8718994140625
165,16566,16566,16566,599.7044799804687,599.7044799804687,599.7044799804687
170,17068,17068,17068,590.7607299804688,590.7607299804688,590.7607299804688
175,17570,17570,17570,581.3870727539063,581.3870727539063,581.3870727539063
180,18072,18072,18072,582.5567138671875,582.5567138671875,582.5567138671875
185,18574,18574,18574,572.8062744140625,572.8062744140625,572.8062744140625
190,19076,19076,19076,576.3725830078125,576.3725830078125,576.3725830078125
195,19578,19578,19578,591.3107422,591.3107422,591.3107422
200,20080,20080,20080,586.2852051,586.2852051,586.2852051
205,20582,20582,20582,578.2312866210938,578.2312866210938,578.2312866210938
210,21084,21084,21084,598.5647461,598.5647461,598.5647461
215,11043,500,21586,599.4368530273437,593.9024780273437,604.9712280273437
220,11545,1002,22088,594.7456787109375,588.6683227539063,600.8230346679687
225,1504,1504,1504,596.5573852539062,596.5573852539062,596.5573852539062
230,2006,2006,2006,586.8618530273437,586.8618530273437,586.8618530273437
235,2508,2508,2508,578.9243652,578.9243652,578.9243652
240,3010,3010,3010,606.4676635742187,606.4676635742187,606.4676635742187
245,3512,3512,3512,610.2522583007812,610.2522583007812,610.2522583007812
250,4014,4014,4014,600.6000244140625,600.6000244140625,600.6000244140625
255,4516,4516,4516,608.9254638671875,608.9254638671875,608.9254638671875
260,5018,5018,5018,621.5156494140625,621.5156494140625,621.5156494140625
265,5520,5520,5520,583.2792724609375,583.2792724609375,583.2792724609375
270,6022,6022,6022,610.9160888671875,610.9160888671875,610.9160888671875
275,6524,6524,6524,590.3388549804688,590.3388549804688,590.3388549804688
280,7026,7026,7026,583.4632080078125,583.4632080078125,583.4632080078125
285,7528,7528,7528,590.4386474609375,590.4386474609375,590.4386474609375
290,8030,8030,8030,586.4690063476562,586.4690063476562,586.4690063476562
295,8532,8532,8532,585.6397583007813,585.6397583007813,585.6397583007813
300,9034,9034,9034,629.8794922,629.8794922,629.8794922

==> figures/int_ml.csv <==
train/global_step,Qwen2.5-3B-INT-300steps - _step,Qwen2.5-3B-INT-300steps - _step__MIN,Qwen2.5-3B-INT-300steps - _step__MAX,mean_length,Qwen2.5-3B-INT-300steps - train/completions/mean_length__MIN,Qwen2.5-3B-INT-300steps - train/completions/mean_length__MAX
1,117,117,117,608.0244750976562,608.0244750976562,608.0244750976562
5,587,587,587,619.3307495117188,619.3307495117188,619.3307495117188
10,1174,1174,1174,602.0489258,602.0489258,602.0489258
15,1761,1761,1761,611.0481445,611.0481445,611.0481445
20,2348,2348,2348,691.2808227539062,691.2808227539062,691.2808227539062
25,2935,2935,2935,753.3019287109375,753.3019287109375,753.3019287109375
30,3522,3522,3522,752.8556030273437,752.8556030273437,752.8556030273437
35,4109,4109,4109,776.9338500976562,776.9338500976562,776.9338500976562
40,4696,4696,4696,803.1369506835938,803.1369506835938,803.1369506835938
45,5283,5283,5283,808.5302612304688,808.5302612304688,808.5302612304688
50,5870,5870,5870,793.2926635742188,793.2926635742188,793.2926635742188
55,6457,6457,6457,787.5498291015625,787.5498291015625,787.5498291015625
60,7044,7044,7044,829.2298828,829.2298828,829.2298828
65,7631,7631,7631,760.3240844726563,760.3240844726563,760.3240844726563
70,8218,8218,8218,751.0963867,751.0963867,751.0963867
75,8805,8805,8805,717.4625610351562,717.4625610351562,717.4625610351562
80,9392,9392,9392,747.0283203,747.0283203,747.0283203
85,9979,9979,9979,751.2998657226562,751.2998657226562,751.2998657226562
90,10566,10566,10566,750.6592041015625,750.6592041015625,750.6592041015625
95,11153,11153,11153,741.9927978515625,741.9927978515625,741.9927978515625
100,11740,11740,11740,704.8916504,704.8916504,704.8916504
105,12327,12327,12327,729.6221435546875,729.6221435546875,729.6221435546875
110,12914,12914,12914,720.6206176757812,720.6206176757812,720.6206176757812
115,13501,13501,13501,762.4653930664062,762.4653930664062,762.4653930664062
120,14088,14088,14088,805.6865112304688,805.6865112304688,805.6865112304688
125,14675,14675,14675,826.2136474609375,826.2136474609375,826.2136474609375
130,15262,15262,15262,844.8584350585937,844.8584350585937,844.8584350585937
135,15849,15849,15849,852.7174194335937,852.7174194335937,852.7174194335937
140,16436,16436,16436,901.6404297,901.6404297,901.6404297
145,17023,17023,17023,875.6036133,875.6036133,875.6036133
150,17610,17610,17610,844.8404174804688,844.8404174804688,844.8404174804688
155,18197,18197,18197,886.6599731445312,886.6599731445312,886.6599731445312
160,18784,18784,18784,871.6620361328125,871.6620361328125,871.6620361328125
165,19371,19371,19371,916.1881713867188,916.1881713867188,916.1881713867188
170,19958,19958,19958,862.6491821289062,862.6491821289062,862.6491821289062
175,20545,20545,20545,876.432959,876.432959,876.432959
180,21132,21132,21132,944.2048950195312,944.2048950195312,944.2048950195312
185,21719,21719,21719,977.2496826171875,977.2496826171875,977.2496826171875
190,22306,22306,22306,1108.8069580078125,1108.8069580078125,1108.8069580078125
195,22893,22893,22893,1369.929199,1369.929199,1369.929199
200,23480,23480,23480,1933.0262939453125,1933.0262939453125,1933.0262939453125
205,24067,24067,24067,2452.345898,2452.345898,2452.345898
210,24654,24654,24654,2672.488037109375,2672.488037109375,2672.488037109375
215,585,585,585,2808.083154296875,2808.083154296875,2808.083154296875
220,1172,1172,1172,2857.817285,2857.817285,2857.817285
225,1759,1759,1759,2884.631152,2884.631152,2884.631152
230,2346,2346,2346,2923.909228515625,2923.909228515625,2923.909228515625
235,2933,2933,2933,2930.909130859375,2930.909130859375,2930.909130859375
240,3520,3520,3520,2939.222412109375,2939.222412109375,2939.222412109375
245,4107,4107,4107,2964.739746,2964.739746,2964.739746
250,4694,4694,4694,2967.877832,2967.877832,2967.877832
255,5281,5281,5281,2965.008251953125,2965.008251953125,2965.008251953125
260,5868,5868,5868,2986.337988,2986.337988,2986.337988
265,6455,6455,6455,2976.928173828125,2976.928173828125,2976.928173828125
270,7042,7042,7042,2993.483935546875,2993.483935546875,2993.483935546875
275,7629,7629,7629,2988.443555,2988.443555,2988.443555
280,8216,8216,8216,2986.170703,2986.170703,2986.170703
285,8803,8803,8803,2991.838134765625,2991.838134765625,2991.838134765625
290,9390,9390,9390,2981.421142578125,2981.421142578125,2981.421142578125
295,9977,9977,9977,2979.590283203125,2979.590283203125,2979.590283203125
300,10564,10564,10564,2984.349755859375,2984.349755859375,2984.349755859375

==> figures/int_wprob.csv <==
step,boxed_freq,boxed_nll,avg_pos,hits,prompts,box_prob,recall_99
0,0.696,0.0398478982834844,410.66954022988506,348,500,0.960935587989691,0.0
10,0.822,0.0059483461148014,530.5279805352798,411,500,0.9940693102698402,0.822
20,0.774,0.0047049732597804,579.0878552971576,387,500,0.9953060777884851,0.774
30,0.73,0.0120651020868467,578.827397260274,365,500,0.9880073894252868,0.0
40,0.716,0.0058772600602475,579.3296089385475,358,500,0.994139977246749,0.716
50,0.726,0.0093844809558042,580.7355371900826,363,500,0.9906594158619976,0.726
58,0.73,0.0060872499072241,587.2301369863013,365,500,0.9939312398621863,0.73


==> figures/prm_acc.csv <==
train/global_step,Qwen2.5-3B-PRM-COMP_300steps - _step,Qwen2.5-3B-PRM-COMP_300steps - _step__MIN,Qwen2.5-3B-PRM-COMP_300steps - _step__MAX,mean_rewards,Qwen2.5-3B-PRM-COMP_300steps - train/rewards/accuracy_reward/mean__MIN,Qwen2.5-3B-PRM-COMP_300steps - train/rewards/accuracy_reward/mean__MAX
1,102,102,102,0.37109375,0.37109375,0.37109375
5,512,512,512,0.3473307341337204,0.3473307341337204,0.3473307341337204
10,1024,1024,1024,0.3251151263713837,0.3251151263713837,0.3251151263713837
15,1536,1536,1536,0.37239583730697634,0.37239583730697634,0.37239583730697634
20,2048,2048,2048,0.41666666269302366,0.41666666269302366,0.41666666269302366
25,2560,2560,2560,0.5106770813465118,0.5106770813465118,0.5106770813465118
30,3072,3072,3072,0.594531238,0.594531238,0.594531238
35,3584,3584,3584,0.58359375,0.58359375,0.58359375
40,4096,4096,4096,0.6080729246139527,0.6080729246139527,0.6080729246139527
45,4608,4608,4608,0.5359375,0.5359375,0.5359375
50,5120,5120,5120,0.5755208253860473,0.5755208253860473,0.5755208253860473
55,5632,5632,5632,0.5520833373069763,0.5520833373069763,0.5520833373069763
60,6144,6144,6144,0.48828125,0.48828125,0.48828125
65,6656,6656,6656,0.4289062559604645,0.4289062559604645,0.4289062559604645
70,7168,7168,7168,0.3234375,0.3234375,0.3234375
75,7680,7680,7680,0.19596491754055023,0.19596491754055023,0.19596491754055023
80,8192,8192,8192,0.12708333432674407,0.12708333432674407,0.12708333432674407
85,8704,8704,8704,0.093489584,0.093489584,0.093489584
90,9216,9216,9216,0.10278782844543458,0.10278782844543458,0.10278782844543458
95,9728,9728,9728,0.10130208432674408,0.10130208432674408,0.10130208432674408
100,10240,10240,10240,0.10651041567325592,0.10651041567325592,0.10651041567325592
105,10752,10752,10752,0.1833333343267441,0.1833333343267441,0.1833333343267441
110,11264,11264,11264,0.25624999701976775,0.25624999701976775,0.25624999701976775
115,11776,11776,11776,0.23932291865348815,0.23932291865348815,0.23932291865348815
120,12288,12288,12288,0.19296875,0.19296875,0.19296875
125,12800,12800,12800,0.20078125,0.20078125,0.20078125
130,13312,13312,13312,0.17239583730697633,0.17239583730697633,0.17239583730697633
135,13824,13824,13824,0.1782648056745529,0.1782648056745529,0.1782648056745529
140,14336,14336,14336,0.17838541567325591,0.17838541567325591,0.17838541567325591
145,14848,14848,14848,0.19036458432674408,0.19036458432674408,0.19036458432674408
150,15360,15360,15360,0.18619791567325591,0.18619791567325591,0.18619791567325591
155,15872,15872,15872,0.21796874701976776,0.21796874701976776,0.21796874701976776
160,16384,16384,16384,0.24244790971279145,0.24244790971279145,0.24244790971279145
165,16896,16896,16896,0.23776041269302367,0.23776041269302367,0.23776041269302367
170,17408,17408,17408,0.16026315987110137,0.16026315987110137,0.16026315987110137
175,17920,17920,17920,0.13098958134651184,0.13098958134651184,0.13098958134651184
180,18432,18432,18432,0.12161458134651185,0.12161458134651185,0.12161458134651185
185,18944,18944,18944,0.16979166865348816,0.16979166865348816,0.16979166865348816
190,19456,19456,19456,0.14687500298023223,0.14687500298023223,0.14687500298023223
195,19968,19968,19968,0.175,0.175,0.175
200,20480,20480,20480,0.16796875298023223,0.16796875298023223,0.16796875298023223
205,510,510,510,0.17109374701976776,0.17109374701976776,0.17109374701976776
210,1022,1022,1022,0.15703124701976776,0.15703124701976776,0.15703124701976776
215,1534,1534,1534,0.16588541269302368,0.16588541269302368,0.16588541269302368
220,2046,2046,2046,0.16796875,0.16796875,0.16796875
225,2558,2558,2558,0.15494791567325591,0.15494791567325591,0.15494791567325591
230,3070,3070,3070,0.15632949769496918,0.15632949769496918,0.15632949769496918
235,3582,3582,3582,0.14947916567325592,0.14947916567325592,0.14947916567325592
240,4094,4094,4094,0.14322916567325591,0.14322916567325591,0.14322916567325591
245,4606,4606,4606,0.15833333432674407,0.15833333432674407,0.15833333432674407
250,5118,5118,5118,0.14691885709762573,0.14691885709762573,0.14691885709762573
255,5630,5630,5630,0.14010416567325593,0.14010416567325593,0.14010416567325593
260,6142,6142,6142,0.15520833134651185,0.15520833134651185,0.15520833134651185
265,6654,6654,6654,0.14166666865348815,0.14166666865348815,0.14166666865348815
270,7166,7166,7166,0.14661458730697632,0.14661458730697632,0.14661458730697632
275,7678,7678,7678,0.17526041865348815,0.17526041865348815,0.17526041865348815
280,8190,8190,8190,0.17708333134651183,0.17708333134651183,0.17708333134651183
285,8702,8702,8702,0.16458333730697633,0.16458333730697633,0.16458333730697633
290,9214,9214,9214,0.1772012084722519,0.1772012084722519,0.1772012084722519
295,9726,9726,9726,0.15703125298023224,0.15703125298023224,0.15703125298023224
300,10238,10238,10238,0.16015625,0.16015625,0.16015625

==> figures/prm_acc_w_int.csv <==
train/global_step,Qwen2.5-3B-INT_PRM_NO_DECAY - _step,Qwen2.5-3B-INT_PRM_NO_DECAY - _step__MIN,Qwen2.5-3B-INT_PRM_NO_DECAY - _step__MAX,mean_rewards,Qwen2.5-3B-INT_PRM_NO_DECAY - train/rewards/accuracy_reward/mean__MIN,Qwen2.5-3B-INT_PRM_NO_DECAY - train/rewards/accuracy_reward/mean__MAX
1,114,114,114,0.34837964177131653,0.34837964177131653,0.34837964177131653
5,572,572,572,0.32667824625968933,0.32667824625968933,0.32667824625968933
10,1144,1144,1144,0.3460696697235107,0.3460696697235107,0.3460696697235107
15,1716,1716,1716,0.427314818,0.427314818,0.427314818
20,2288,2288,2288,0.5532407522201538,0.5532407522201538,0.5532407522201538
25,2860,2860,2860,0.6104166626930236,0.6104166626930236,0.6104166626930236
30,3432,3432,3432,0.6157407522201538,0.6157407522201538,0.6157407522201538
35,4004,4004,4004,0.6243055462837219,0.6243055462837219,0.6243055462837219
40,4576,4576,4576,0.6333333253860474,0.6333333253860474,0.6333333253860474
45,5148,5148,5148,0.6405092597007751,0.6405092597007751,0.6405092597007751
50,5720,5720,5720,0.6138549089431763,0.6138549089431763,0.6138549089431763
55,6292,6292,6292,0.6111111283302307,0.6111111283302307,0.6111111283302307
60,6864,6864,6864,0.6210259556770324,0.6210259556770324,0.6210259556770324
65,7436,7436,7436,0.6280092597007751,0.6280092597007751,0.6280092597007751
70,8008,8008,8008,0.6594907402992248,0.6594907402992248,0.6594907402992248
75,8580,8580,8580,0.6372685074806214,0.6372685074806214,0.6372685074806214
80,9152,9152,9152,0.6060185194015503,0.6060185194015503,0.6060185194015503
85,9724,9724,9724,0.6358796238899231,0.6358796238899231,0.6358796238899231
90,10296,10296,10296,0.6472254395484924,0.6472254395484924,0.6472254395484924
95,10868,10868,10868,0.6356481432914733,0.6356481432914733,0.6356481432914733
100,11440,11440,11440,0.6456018447875976,0.6456018447875976,0.6456018447875976
105,12012,12012,12012,0.6395833253860473,0.6395833253860473,0.6395833253860473
110,12584,12584,12584,0.6472222208976746,0.6472222208976746,0.6472222208976746
115,13156,13156,13156,0.6352029919624329,0.6352029919624329,0.6352029919624329
120,13728,13728,13728,0.6243055582046508,0.6243055582046508,0.6243055582046508
125,14300,14300,14300,0.63125,0.63125,0.63125
130,14872,14872,14872,0.6456018567085267,0.6456018567085267,0.6456018567085267
135,15444,15444,15444,0.6412037134170532,0.6412037134170532,0.6412037134170532
140,16016,16016,16016,0.6377314686775207,0.6377314686775207,0.6377314686775207
145,16588,16588,16588,0.6437888383865357,0.6437888383865357,0.6437888383865357
150,17160,17160,17160,0.6567129611968994,0.6567129611968994,0.6567129611968994
155,17732,17732,17732,0.6229166626930237,0.6229166626930237,0.6229166626930237
160,18304,18304,18304,0.6565268158912658,0.6565268158912658,0.6565268158912658
165,18876,18876,18876,0.6266203641891479,0.6266203641891479,0.6266203641891479
170,19448,19448,19448,0.6421296119689941,0.6421296119689941,0.6421296119689941
175,20020,20020,20020,0.6537037014961242,0.6537037014961242,0.6537037014961242
180,20592,20592,20592,0.6349537134170532,0.6349537134170532,0.6349537134170532
185,21164,21164,21164,0.6416666626930236,0.6416666626930236,0.6416666626930236
190,21736,21736,21736,0.6678240776062012,0.6678240776062012,0.6678240776062012
195,22308,22308,22308,0.6432870507240296,0.6432870507240296,0.6432870507240296
200,22880,22880,22880,0.6370370268821717,0.6370370268821717,0.6370370268821717
205,23452,23452,23452,0.6407407402992249,0.6407407402992249,0.6407407402992249
210,24024,24024,24024,0.660185182,0.660185182,0.660185182
215,24596,24596,24596,0.6432870388031006,0.6432870388031006,0.6432870388031006
220,25168,25168,25168,0.6337962865829467,0.6337962865829467,0.6337962865829467
225,25740,25740,25740,0.6486467123031616,0.6486467123031616,0.6486467123031616
230,26312,26312,26312,0.6490740776062012,0.6490740776062012,0.6490740776062012
235,26884,26884,26884,0.6212962865829468,0.6212962865829468,0.6212962865829468
240,27456,27456,27456,0.6407407402992249,0.6407407402992249,0.6407407402992249
245,28028,28028,28028,0.6412425398826599,0.6412425398826599,0.6412425398826599
250,28600,28600,28600,0.6423611164093017,0.6423611164093017,0.6423611164093017
255,29172,29172,29172,0.6416666746139527,0.6416666746139527,0.6416666746139527
260,29744,29744,29744,0.6502314805984497,0.6502314805984497,0.6502314805984497
265,30316,30316,30316,0.6541666626930237,0.6541666626930237,0.6541666626930237
270,30888,30888,30888,0.6571759223937989,0.6571759223937989,0.6571759223937989
275,31460,31460,31460,0.6743104100227356,0.6743104100227356,0.6743104100227356
280,32032,32032,32032,0.6365352272987366,0.6365352272987366,0.6365352272987366
285,32604,32604,32604,0.6685185194015503,0.6685185194015503,0.6685185194015503
290,33176,33176,33176,0.6273148059844971,0.6273148059844971,0.6273148059844971
295,33748,33748,33748,0.6432870268821717,0.6432870268821717,0.6432870268821717
300,34320,34320,34320,0.6481481432914734,0.6481481432914734,0.6481481432914734

==> figures/prm_adv_w_int.csv <==
train/global_step,Qwen2.5-3B-INT_PRM_NO_DECAY - _step,Qwen2.5-3B-INT_PRM_NO_DECAY - _step__MIN,Qwen2.5-3B-INT_PRM_NO_DECAY - _step__MAX,mean_advantage,Qwen2.5-3B-INT_PRM_NO_DECAY - train/prm_advantage__MIN,Qwen2.5-3B-INT_PRM_NO_DECAY - train/prm_advantage__MAX
1,114,114,114,0.4776688814163208,0.4776688814163208,0.4776688814163208
5,572,572,572,0.463416651,0.463416651,0.463416651
10,1144,1144,1144,0.47869731187820436,0.47869731187820436,0.47869731187820436
15,1716,1716,1716,0.5274842917919159,0.5274842917919159,0.5274842917919159
20,2288,2288,2288,0.5982725024223328,0.5982725024223328,0.5982725024223328
25,2860,2860,2860,0.6169397711753846,0.6169397711753846,0.6169397711753846
30,3432,3432,3432,0.6145027995109558,0.6145027995109558,0.6145027995109558
35,4004,4004,4004,0.6379992842674256,0.6379992842674256,0.6379992842674256
40,4576,4576,4576,0.639256477,0.639256477,0.639256477
45,5148,5148,5148,0.6475866436958313,0.6475866436958313,0.6475866436958313
50,5720,5720,5720,0.636677599,0.636677599,0.636677599
55,6292,6292,6292,0.6268505811691284,0.6268505811691284,0.6268505811691284
60,6864,6864,6864,0.6397680521011353,0.6397680521011353,0.6397680521011353
65,7436,7436,7436,0.6507508754730225,0.6507508754730225,0.6507508754730225
70,8008,8008,8008,0.6744111180305481,0.6744111180305481,0.6744111180305481
75,8580,8580,8580,0.662055767,0.662055767,0.662055767
80,9152,9152,9152,0.633029556,0.633029556,0.633029556
85,9724,9724,9724,0.6543296813964844,0.6543296813964844,0.6543296813964844
90,10296,10296,10296,0.6635440349578857,0.6635440349578857,0.6635440349578857
95,10868,10868,10868,0.6605753898620605,0.6605753898620605,0.6605753898620605
100,11440,11440,11440,0.6768811702728271,0.6768811702728271,0.6768811702728271
105,12012,12012,12012,0.6675798654556274,0.6675798654556274,0.6675798654556274
110,12584,12584,12584,0.6701169013977051,0.6701169013977051,0.6701169013977051
115,13156,13156,13156,0.6738226294517518,0.6738226294517518,0.6738226294517518
120,13728,13728,13728,0.6663193941116333,0.6663193941116333,0.6663193941116333
125,14300,14300,14300,0.6642898321151733,0.6642898321151733,0.6642898321151733
130,14872,14872,14872,0.6802644014358521,0.6802644014358521,0.6802644014358521
135,15444,15444,15444,0.6695877552032471,0.6695877552032471,0.6695877552032471
140,16016,16016,16016,0.6746389865875244,0.6746389865875244,0.6746389865875244
145,16588,16588,16588,0.6696161389350891,0.6696161389350891,0.6696161389350891
150,17160,17160,17160,0.6846912264823913,0.6846912264823913,0.6846912264823913
155,17732,17732,17732,0.666912293,0.666912293,0.666912293
160,18304,18304,18304,0.6916706323623657,0.6916706323623657,0.6916706323623657
165,18876,18876,18876,0.654246187,0.654246187,0.654246187
170,19448,19448,19448,0.6768629789352417,0.6768629789352417,0.6768629789352417
175,20020,20020,20020,0.6815275549888611,0.6815275549888611,0.6815275549888611
180,20592,20592,20592,0.6696062684059143,0.6696062684059143,0.6696062684059143
185,21164,21164,21164,0.6729675769805908,0.6729675769805908,0.6729675769805908
190,21736,21736,21736,0.6926328778266907,0.6926328778266907,0.6926328778266907
195,22308,22308,22308,0.6761839628219605,0.6761839628219605,0.6761839628219605
200,22880,22880,22880,0.6792565941810608,0.6792565941810608,0.6792565941810608
205,23452,23452,23452,0.6743118166923523,0.6743118166923523,0.6743118166923523
210,24024,24024,24024,0.6825724482536316,0.6825724482536316,0.6825724482536316
215,24596,24596,24596,0.6772753596305847,0.6772753596305847,0.6772753596305847
220,25168,25168,25168,0.6753370285034179,0.6753370285034179,0.6753370285034179
225,25740,25740,25740,0.6758902549743653,0.6758902549743653,0.6758902549743653
230,26312,26312,26312,0.6824536204338074,0.6824536204338074,0.6824536204338074
235,26884,26884,26884,0.6574997663497925,0.6574997663497925,0.6574997663497925
240,27456,27456,27456,0.6785679578781127,0.6785679578781127,0.6785679578781127
245,28028,28028,28028,0.6836480498313904,0.6836480498313904,0.6836480498313904
250,28600,28600,28600,0.6795896053314209,0.6795896053314209,0.6795896053314209
255,29172,29172,29172,0.6721453428268432,0.6721453428268432,0.6721453428268432
260,29744,29744,29744,0.6840574741363525,0.6840574741363525,0.6840574741363525
265,30316,30316,30316,0.6853217244148254,0.6853217244148254,0.6853217244148254
270,30888,30888,30888,0.6891093611717224,0.6891093611717224,0.6891093611717224
275,31460,31460,31460,0.6906051874160767,0.6906051874160767,0.6906051874160767
280,32032,32032,32032,0.6736494660377502,0.6736494660377502,0.6736494660377502
285,32604,32604,32604,0.7084935545921326,0.7084935545921326,0.7084935545921326
290,33176,33176,33176,0.6657712936401368,0.6657712936401368,0.6657712936401368
295,33748,33748,33748,0.6677646398544311,0.6677646398544311,0.6677646398544311
300,34320,34320,34320,0.6838539123535157,0.6838539123535157,0.6838539123535157

==> figures/prm_int_ml.csv <==
train/global_step,Qwen2.5-3B-INT_PRM_NO_DECAY - _step,Qwen2.5-3B-INT_PRM_NO_DECAY - _step__MIN,Qwen2.5-3B-INT_PRM_NO_DECAY - _step__MAX,mean_length,Qwen2.5-3B-INT_PRM_NO_DECAY - train/completions/mean_length__MIN,Qwen2.5-3B-INT_PRM_NO_DECAY - train/completions/mean_length__MAX
1,114,114,114,610.5532227,610.5532227,610.5532227
5,572,572,572,611.0764007568359,611.0764007568359,611.0764007568359
10,1144,1144,1144,583.8305541992188,583.8305541992188,583.8305541992188
15,1716,1716,1716,617.6948974609375,617.6948974609375,617.6948974609375
20,2288,2288,2288,667.8724487304687,667.8724487304687,667.8724487304687
25,2860,2860,2860,707.9761596679688,707.9761596679688,707.9761596679688
30,3432,3432,3432,726.0949096679688,726.0949096679688,726.0949096679688
35,4004,4004,4004,768.2611083984375,768.2611083984375,768.2611083984375
40,4576,4576,4576,775.7692138671875,775.7692138671875,775.7692138671875
45,5148,5148,5148,789.0990723,789.0990723,789.0990723
50,5720,5720,5720,767.9736206054688,767.9736206054688,767.9736206054688
55,6292,6292,6292,766.3317016601562,766.3317016601562,766.3317016601562
60,6864,6864,6864,730.9356567382813,730.9356567382813,730.9356567382813
65,7436,7436,7436,737.4581176757813,737.4581176757813,737.4581176757813
70,8008,8008,8008,747.0314697265625,747.0314697265625,747.0314697265625
75,8580,8580,8580,752.9671387,752.9671387,752.9671387
80,9152,9152,9152,778.0983887,778.0983887,778.0983887
85,9724,9724,9724,760.3995483398437,760.3995483398437,760.3995483398437
90,10296,10296,10296,738.3675903320312,738.3675903320312,738.3675903320312
95,10868,10868,10868,718.2615723,718.2615723,718.2615723
100,11440,11440,11440,714.7314941,714.7314941,714.7314941
105,12012,12012,12012,692.2787963867188,692.2787963867188,692.2787963867188
110,12584,12584,12584,713.3824096679688,713.3824096679688,713.3824096679688
115,13156,13156,13156,699.1275512695313,699.1275512695313,699.1275512695313
120,13728,13728,13728,709.1571899414063,709.1571899414063,709.1571899414063
125,14300,14300,14300,738.8963012695312,738.8963012695312,738.8963012695312
130,14872,14872,14872,738.0689941,738.0689941,738.0689941
135,15444,15444,15444,715.8835693359375,715.8835693359375,715.8835693359375
140,16016,16016,16016,745.1791625976563,745.1791625976563,745.1791625976563
145,16588,16588,16588,767.3557983398438,767.3557983398438,767.3557983398438
150,17160,17160,17160,762.1402832,762.1402832,762.1402832
155,17732,17732,17732,776.2254760742187,776.2254760742187,776.2254760742187
160,18304,18304,18304,764.3512939453125,764.3512939453125,764.3512939453125
165,18876,18876,18876,742.4365600585937,742.4365600585937,742.4365600585937
170,19448,19448,19448,730.7002319335937,730.7002319335937,730.7002319335937
175,20020,20020,20020,710.5400512695312,710.5400512695312,710.5400512695312
180,20592,20592,20592,706.3856445,706.3856445,706.3856445
185,21164,21164,21164,729.8976806640625,729.8976806640625,729.8976806640625
190,21736,21736,21736,703.8775512695313,703.8775512695313,703.8775512695313
195,22308,22308,22308,724.7391235351563,724.7391235351563,724.7391235351563
200,22880,22880,22880,733.4530029296875,733.4530029296875,733.4530029296875
205,23452,23452,23452,749.0340332,749.0340332,749.0340332
210,24024,24024,24024,755.1374755859375,755.1374755859375,755.1374755859375
215,24596,24596,24596,793.0321899414063,793.0321899414063,793.0321899414063
220,25168,25168,25168,787.9856567382812,787.9856567382812,787.9856567382812
225,25740,25740,25740,770.0257080078125,770.0257080078125,770.0257080078125
230,26312,26312,26312,780.8194458007813,780.8194458007813,780.8194458007813
235,26884,26884,26884,787.0125122070312,787.0125122070312,787.0125122070312
240,27456,27456,27456,767.2523193359375,767.2523193359375,767.2523193359375
245,28028,28028,28028,757.0641235351562,757.0641235351562,757.0641235351562
250,28600,28600,28600,768.8986206054688,768.8986206054688,768.8986206054688
255,29172,29172,29172,750.7004638671875,750.7004638671875,750.7004638671875
260,29744,29744,29744,755.333252,755.333252,755.333252
265,30316,30316,30316,757.5886719,757.5886719,757.5886719
270,30888,30888,30888,756.0696899414063,756.0696899414063,756.0696899414063
275,31460,31460,31460,734.1875122070312,734.1875122070312,734.1875122070312
280,32032,32032,32032,749.8736206054688,749.8736206054688,749.8736206054688
285,32604,32604,32604,770.6541748046875,770.6541748046875,770.6541748046875
290,33176,33176,33176,758.7689819335938,758.7689819335938,758.7689819335938
295,33748,33748,33748,752.5865600585937,752.5865600585937,752.5865600585937
300,34320,34320,34320,759.1377441,759.1377441,759.1377441

==> figures/prm_ml.csv <==
train/global_step,Qwen2.5-3B-PRM-COMP_300steps - _step,Qwen2.5-3B-PRM-COMP_300steps - _step__MIN,Qwen2.5-3B-PRM-COMP_300steps - _step__MAX,mean_length,Qwen2.5-3B-PRM-COMP_300steps - train/completions/mean_length__MIN,Qwen2.5-3B-PRM-COMP_300steps - train/completions/mean_length__MAX,
1,102,102,102,593.1315307617188,593.1315307617188,593.1315307617188,
5,512,512,512,617.7637023925781,617.7637023925781,617.7637023925781,
10,1024,1024,1024,602.4768310546875,602.4768310546875,602.4768310546875,
15,1536,1536,1536,560.4177246,560.4177246,560.4177246,
20,2048,2048,2048,613.2354370117188,613.2354370117188,613.2354370117188,
25,2560,2560,2560,640.1930053710937,640.1930053710937,640.1930053710937,
30,3072,3072,3072,636.9856934,636.9856934,636.9856934,
35,3584,3584,3584,632.0432495117187,632.0432495117187,632.0432495117187,
40,4096,4096,4096,610.6133056640625,610.6133056640625,610.6133056640625,
45,4608,4608,4608,608.8729248046875,608.8729248046875,608.8729248046875,
50,5120,5120,5120,622.8021118164063,622.8021118164063,622.8021118164063,
55,5632,5632,5632,585.8843994140625,585.8843994140625,585.8843994140625,
60,6144,6144,6144,580.7737305,580.7737305,580.7737305,
65,6656,6656,6656,569.8263184,569.8263184,569.8263184,
70,7168,7168,7168,587.4713745117188,587.4713745117188,587.4713745117188,
75,7680,7680,7680,549.5747497558593,549.5747497558593,549.5747497558593,
80,8192,8192,8192,537.6740905761719,537.6740905761719,537.6740905761719,
85,8704,8704,8704,533.7734619140625,533.7734619140625,533.7734619140625,
90,9216,9216,9216,535.2005371,535.2005371,535.2005371,
95,9728,9728,9728,544.6765808105469,544.6765808105469,544.6765808105469,
100,10240,10240,10240,564.4578247070312,564.4578247070312,564.4578247070312,
105,10752,10752,10752,521.7294434,521.7294434,521.7294434,
110,11264,11264,11264,549.1304931640625,549.1304931640625,549.1304931640625,
115,11776,11776,11776,556.3502685546875,556.3502685546875,556.3502685546875,
120,12288,12288,12288,604.9440307617188,604.9440307617188,604.9440307617188,
125,12800,12800,12800,607.7198120117188,607.7198120117188,607.7198120117188,
130,13312,13312,13312,600.8953247070312,600.8953247070312,600.8953247070312,
135,13824,13824,13824,594.0739746,594.0739746,594.0739746,
140,14336,14336,14336,608.3114868164063,608.3114868164063,608.3114868164063,
145,14848,14848,14848,626.2560059,626.2560059,626.2560059,
150,15360,15360,15360,638.5221557617188,638.5221557617188,638.5221557617188,
155,15872,15872,15872,621.8851684570312,621.8851684570312,621.8851684570312,
160,16384,16384,16384,632.1432861328125,632.1432861328125,632.1432861328125,
165,16896,16896,16896,623.1060180664062,623.1060180664062,623.1060180664062,
170,17408,17408,17408,617.5677124023438,617.5677124023438,617.5677124023438,
175,17920,17920,17920,572.9265869140625,572.9265869140625,572.9265869140625,
180,18432,18432,18432,639.6310180664062,639.6310180664062,639.6310180664062,
185,18944,18944,18944,650.6770996,650.6770996,650.6770996,
190,19456,19456,19456,644.753418,644.753418,644.753418,
195,19968,19968,19968,622.0734619140625,622.0734619140625,622.0734619140625,
200,20480,20480,20480,589.3531494140625,589.3531494140625,589.3531494140625,
205,510,510,510,613.8497803,613.8497803,613.8497803,
210,1022,1022,1022,606.499756,606.499756,606.499756,
215,1534,1534,1534,591.9744995,591.9744995,591.9744995,
220,2046,2046,2046,579.0893433,579.0893433,579.0893433,
225,2558,2558,2558,615.5294556,615.5294556,615.5294556,
230,3070,3070,3070,604.5359497,604.5359497,604.5359497,
235,3582,3582,3582,584.0242432,584.0242432,584.0242432,
240,4094,4094,4094,594.794287,594.794287,594.794287,
245,4606,4606,4606,568.9776123,568.9776123,568.9776123,
250,5118,5118,5118,570.051062,570.051062,570.051062,
255,5630,5630,5630,575.3484497,575.3484497,575.3484497,
260,6142,6142,6142,553.504443,553.504443,553.504443,
265,6654,6654,6654,547.6299683,547.6299683,547.6299683,
270,7166,7166,7166,555.7028687,555.7028687,555.7028687,
275,7678,7678,7678,608.482312,608.482312,608.482312,
280,8190,8190,8190,608.5140869,608.5140869,608.5140869,
285,8702,8702,8702,590.3625122,590.3625122,590.3625122,
290,9214,9214,9214,571.1307373,571.1307373,571.1307373,
295,9726,9726,9726,594.2093872,594.2093872,594.2093872,
300,10238,10238,10238,584.7833618,584.7833618,584.7833618,

==> figures/prm_rewards.csv <==
train/global_step,Qwen2.5-3B-PRM-COMP_300steps - _step,Qwen2.5-3B-PRM-COMP_300steps - _step__MIN,Qwen2.5-3B-PRM-COMP_300steps - _step__MAX,mean_advantage,Qwen2.5-3B-PRM-COMP_300steps - train/prm_advantage__MIN,Qwen2.5-3B-PRM-COMP_300steps - train/prm_advantage__MAX
1,102,102,102,0.4815332293510437,0.4815332293510437,0.4815332293510437
5,512,512,512,0.46517168,0.46517168,0.46517168
10,1024,1024,1024,0.45535567998886106,0.45535567998886106,0.45535567998886106
15,1536,1536,1536,0.49344887733459475,0.49344887733459475,0.49344887733459475
20,2048,2048,2048,0.5255134999752045,0.5255134999752045,0.5255134999752045
25,2560,2560,2560,0.569991386,0.569991386,0.569991386
30,3072,3072,3072,0.6366618990898132,0.6366618990898132,0.6366618990898132
35,3584,3584,3584,0.6256203055381775,0.6256203055381775,0.6256203055381775
40,4096,4096,4096,0.643044627,0.643044627,0.643044627
45,4608,4608,4608,0.6018856644630433,0.6018856644630433,0.6018856644630433
50,5120,5120,5120,0.6290196895599365,0.6290196895599365,0.6290196895599365
55,5632,5632,5632,0.6450635075569153,0.6450635075569153,0.6450635075569153
60,6144,6144,6144,0.6331780076026916,0.6331780076026916,0.6331780076026916
65,6656,6656,6656,0.6335040688514709,0.6335040688514709,0.6335040688514709
70,7168,7168,7168,0.6330187320709229,0.6330187320709229,0.6330187320709229
75,7680,7680,7680,0.6261176586151123,0.6261176586151123,0.6261176586151123
80,8192,8192,8192,0.6134262204170227,0.6134262204170227,0.6134262204170227
85,8704,8704,8704,0.644624126,0.644624126,0.644624126
90,9216,9216,9216,0.6705612182617188,0.6705612182617188,0.6705612182617188
95,9728,9728,9728,0.6644163131713867,0.6644163131713867,0.6644163131713867
100,10240,10240,10240,0.6599839687347412,0.6599839687347412,0.6599839687347412
105,10752,10752,10752,0.6878505945205688,0.6878505945205688,0.6878505945205688
110,11264,11264,11264,0.680354369,0.680354369,0.680354369
115,11776,11776,11776,0.6860957026481629,0.6860957026481629,0.6860957026481629
120,12288,12288,12288,0.6486933112144471,0.6486933112144471,0.6486933112144471
125,12800,12800,12800,0.6772222280502319,0.6772222280502319,0.6772222280502319
130,13312,13312,13312,0.6736430525779724,0.6736430525779724,0.6736430525779724
135,13824,13824,13824,0.6960962891578675,0.6960962891578675,0.6960962891578675
140,14336,14336,14336,0.6861429333686828,0.6861429333686828,0.6861429333686828
145,14848,14848,14848,0.6745998501777649,0.6745998501777649,0.6745998501777649
150,15360,15360,15360,0.705352247,0.705352247,0.705352247
155,15872,15872,15872,0.6981873273849487,0.6981873273849487,0.6981873273849487
160,16384,16384,16384,0.6724944591522217,0.6724944591522217,0.6724944591522217
165,16896,16896,16896,0.6998610734939575,0.6998610734939575,0.6998610734939575
170,17408,17408,17408,0.6772035837173462,0.6772035837173462,0.6772035837173462
175,17920,17920,17920,0.7455654621124268,0.7455654621124268,0.7455654621124268
180,18432,18432,18432,0.6900684595108032,0.6900684595108032,0.6900684595108032
185,18944,18944,18944,0.6810363292694092,0.6810363292694092,0.6810363292694092
190,19456,19456,19456,0.7005465269088745,0.7005465269088745,0.7005465269088745
195,19968,19968,19968,0.7102806568145752,0.7102806568145752,0.7102806568145752
200,20480,20480,20480,0.7098245620727539,0.7098245620727539,0.7098245620727539
205,510,510,510,0.6965697765350342,0.6965697765350342,0.6965697765350342
210,1022,1022,1022,0.6998794674873352,0.6998794674873352,0.6998794674873352
215,1534,1534,1534,0.7074743747711182,0.7074743747711182,0.7074743747711182
220,2046,2046,2046,0.7130991816520691,0.7130991816520691,0.7130991816520691
225,2558,2558,2558,0.6828847885131836,0.6828847885131836,0.6828847885131836
230,3070,3070,3070,0.6737650036811829,0.6737650036811829,0.6737650036811829
235,3582,3582,3582,0.6779943108558655,0.6779943108558655,0.6779943108558655
240,4094,4094,4094,0.6739902973175049,0.6739902973175049,0.6739902973175049
245,4606,4606,4606,0.6950283765792846,0.6950283765792846,0.6950283765792846
250,5118,5118,5118,0.7028395891189575,0.7028395891189575,0.7028395891189575
255,5630,5630,5630,0.6805655598640442,0.6805655598640442,0.6805655598640442
260,6142,6142,6142,0.7173003554344177,0.7173003554344177,0.7173003554344177
265,6654,6654,6654,0.7068832993507386,0.7068832993507386,0.7068832993507386
270,7166,7166,7166,0.7094116091728211,0.7094116091728211,0.7094116091728211
275,7678,7678,7678,0.6899975180625916,0.6899975180625916,0.6899975180625916
280,8190,8190,8190,0.6982627630233764,0.6982627630233764,0.6982627630233764
285,8702,8702,8702,0.6882416725158691,0.6882416725158691,0.6882416725158691
290,9214,9214,9214,0.7150685548782348,0.7150685548782348,0.7150685548782348
295,9726,9726,9726,0.6935639142990112,0.6935639142990112,0.6935639142990112
300,10238,10238,10238,0.702052379,0.702052379,0.702052379

==> figures/prm_wprob.csv <==
step,boxed_freq,boxed_nll,avg_pos,hits,prompts,box_prob,recall_99
0,0.724,0.0370720996486736,415.0055248618784,362,500,0.9636066571429669,0.0
10,0.802,0.0193142523222705,481.8154613466334,401,500,0.9808710727925323,0.0
20,0.844,0.0144474876639665,487.345971563981,422,500,0.985656376492266,0.0
30,0.858,0.022474727172928,483.4941724941725,429,500,0.9777759480435286,0.0
40,0.81,0.0474601799784628,484.7604938271605,405,500,0.9536484466782532,0.0
50,0.814,0.0497603793761604,469.1203931203932,407,500,0.951457385999875,0.0
58,0.792,0.0403191684761601,469.219696969697,396,500,0.9604828343830095,0.0


==> figures/sc.csv <==
train/global_step,Qwen2.5-3B-INT-300steps - _step,Qwen2.5-3B-INT-300steps - _step__MIN,Qwen2.5-3B-INT-300steps - _step__MAX,mean_rewards,Qwen2.5-3B-INT-300steps - train/rewards/accuracy_reward/mean__MIN,Qwen2.5-3B-INT-300steps - train/rewards/accuracy_reward/mean__MAX
1,117,117,117,0.3848133981227875,0.3848133981227875,0.3848133981227875
5,587,587,587,0.33301158249378204,0.33301158249378204,0.33301158249378204
10,1174,1174,1174,0.343755704,0.343755704,0.343755704
15,1761,1761,1761,0.4471042394638062,0.4471042394638062,0.4471042394638062
20,2348,2348,2348,0.5258687257766723,0.5258687257766723,0.5258687257766723
25,2935,2935,2935,0.6133848071098328,0.6133848071098328,0.6133848071098328
30,3522,3522,3522,0.6221364259719848,0.6221364259719848,0.6221364259719848
35,4109,4109,4109,0.6362934231758117,0.6362934231758117,0.6362934231758117
40,4696,4696,4696,0.6018017888069153,0.6018017888069153,0.6018017888069153
45,5283,5283,5283,0.6332046508789062,0.6332046508789062,0.6332046508789062
50,5870,5870,5870,0.6149292111396789,0.6149292111396789,0.6149292111396789
55,6457,6457,6457,0.6123552083969116,0.6123552083969116,0.6123552083969116
60,7044,7044,7044,0.5909909844398499,0.5909909844398499,0.5909909844398499
65,7631,7631,7631,0.5934713959693909,0.5934713959693909,0.5934713959693909
70,8218,8218,8218,0.5861003875732422,0.5861003875732422,0.5861003875732422
75,8805,8805,8805,0.5734877824783325,0.5734877824783325,0.5734877824783325
80,9392,9392,9392,0.5890043258666993,0.5890043258666993,0.5890043258666993
85,9979,9979,9979,0.5961389899253845,0.5961389899253845,0.5961389899253845
90,10566,10566,10566,0.6025740027427673,0.6025740027427673,0.6025740027427673
95,11153,11153,11153,0.5791505932807922,0.5791505932807922,0.5791505932807922
100,11740,11740,11740,0.5894465804100036,0.5894465804100036,0.5894465804100036
105,12327,12327,12327,0.5639639616012573,0.5639639616012573,0.5639639616012573
110,12914,12914,12914,0.5871299743652344,0.5871299743652344,0.5871299743652344
115,13501,13501,13501,0.596672511,0.596672511,0.596672511
120,14088,14088,14088,0.5750321745872498,0.5750321745872498,0.5750321745872498
125,14675,14675,14675,0.5778635740280151,0.5778635740280151,0.5778635740280151
130,15262,15262,15262,0.5745173692703247,0.5745173692703247,0.5745173692703247
135,15849,15849,15849,0.561904776,0.561904776,0.561904776
140,16436,16436,16436,0.5436293482780457,0.5436293482780457,0.5436293482780457
145,17023,17023,17023,0.5601029634475708,0.5601029634475708,0.5601029634475708
150,17610,17610,17610,0.5838656783103943,0.5838656783103943,0.5838656783103943
155,18197,18197,18197,0.5469755411148072,0.5469755411148072,0.5469755411148072
160,18784,18784,18784,0.5588159561157227,0.5588159561157227,0.5588159561157227
165,19371,19371,19371,0.5361647367477417,0.5361647367477417,0.5361647367477417
170,19958,19958,19958,0.5436293363571167,0.5436293363571167,0.5436293363571167
175,20545,20545,20545,0.5667953610420227,0.5667953610420227,0.5667953610420227
180,21132,21132,21132,0.545945942,0.545945942,0.545945942
185,21719,21719,21719,0.5263835310935974,0.5263835310935974,0.5263835310935974
190,22306,22306,22306,0.5044694006443023,0.5044694006443023,0.5044694006443023
195,22893,22893,22893,0.40823680758476255,0.40823680758476255,0.40823680758476255
200,23480,23480,23480,0.24993565380573274,0.24993565380573274,0.24993565380573274
205,24067,24067,24067,0.10841037482023239,0.10841037482023239,0.10841037482023239
210,24654,24654,24654,0.063835264,0.063835264,0.063835264
215,585,585,585,0.035521235689520834,0.035521235689520834,0.035521235689520834
220,1172,1172,1172,0.027027027,0.027027027,0.027027027
225,1759,1759,1759,0.027799227461218833,0.027799227461218833,0.027799227461218833
230,2346,2346,2346,0.021106821,0.021106821,0.021106821
235,2933,2933,2933,0.025482625514268876,0.025482625514268876,0.025482625514268876
240,3520,3520,3520,0.022393822111189364,0.022393822111189364,0.022393822111189364
245,4107,4107,4107,0.020849421,0.020849421,0.020849421
250,4694,4694,4694,0.022908623,0.022908623,0.022908623
255,5281,5281,5281,0.022136422246694563,0.022136422246694563,0.022136422246694563
260,5868,5868,5868,0.019305019,0.019305019,0.019305019
265,6455,6455,6455,0.017538317106664182,0.017538317106664182,0.017538317106664182
270,7042,7042,7042,0.014157013967633247,0.014157013967633247,0.014157013967633247
275,7629,7629,7629,0.014671814441680909,0.014671814441680909,0.014671814441680909
280,8216,8216,8216,0.018053117766976358,0.018053117766976358,0.018053117766976358
285,8803,8803,8803,0.017503217235207556,0.017503217235207556,0.017503217235207556
290,9390,9390,9390,0.018790218979120255,0.018790218979120255,0.018790218979120255
295,9977,9977,9977,0.015701415576040746,0.015701415576040746,0.015701415576040746
300,10564,10564,10564,0.018018017522990704,0.018018017522990704,0.018018017522990704

==> figures/sc_sce.csv <==
train/global_step,Qwen2.5-3B-INT-300steps - _step,Qwen2.5-3B-INT-300steps - _step__MIN,Qwen2.5-3B-INT-300steps - _step__MAX,mean_advantage,Qwen2.5-3B-INT-300steps - train/sce_advantage__MIN,Qwen2.5-3B-INT-300steps - train/sce_advantage__MAX
1,117,117,117,29.625,29.625,29.625
5,587,587,587,29.5625,29.5625,29.5625
10,1174,1174,1174,29.775,29.775,29.775
15,1761,1761,1761,31.225,31.225,31.225
20,2348,2348,2348,33.85,33.85,33.85
25,2935,2935,2935,37.85,37.85,37.85
30,3522,3522,3522,39.6,39.6,39.6
35,4109,4109,4109,41.65,41.65,41.65
40,4696,4696,4696,42.5,42.5,42.5
45,5283,5283,5283,43.6,43.6,43.6
50,5870,5870,5870,44.1,44.1,44.1
55,6457,6457,6457,44.5,44.5,44.5
60,7044,7044,7044,44.95,44.95,44.95
65,7631,7631,7631,44.8,44.8,44.8
70,8218,8218,8218,44.35,44.35,44.35
75,8805,8805,8805,43.2,43.2,43.2
80,9392,9392,9392,42.55,42.55,42.55
85,9979,9979,9979,42.55,42.55,42.55
90,10566,10566,10566,42.35,42.35,42.35
95,11153,11153,11153,41.8,41.8,41.8
100,11740,11740,11740,41,41,41
105,12327,12327,12327,40.2,40.2,40.2
110,12914,12914,12914,39.55,39.55,39.55
115,13501,13501,13501,39.65,39.65,39.65
120,14088,14088,14088,40.05,40.05,40.05
125,14675,14675,14675,40.05,40.05,40.05
130,15262,15262,15262,39.85,39.85,39.85
135,15849,15849,15849,39.3,39.3,39.3
140,16436,16436,16436,38.95,38.95,38.95
145,17023,17023,17023,39.05,39.05,39.05
150,17610,17610,17610,39.8,39.8,39.8
155,18197,18197,18197,40.1,40.1,40.1
160,18784,18784,18784,39.55,39.55,39.55
165,19371,19371,19371,39.25,39.25,39.25
170,19958,19958,19958,38.7,38.7,38.7
175,20545,20545,20545,38.55,38.55,38.55
180,21132,21132,21132,38.4,38.4,38.4
185,21719,21719,21719,38.5,38.5,38.5
190,22306,22306,22306,38.5,38.5,38.5
195,22893,22893,22893,38.1,38.1,38.1
200,23480,23480,23480,38.35,38.35,38.35
205,24067,24067,24067,38.6,38.6,38.6
210,24654,24654,24654,38.65,38.65,38.65
215,585,585,585,38.75,38.75,38.75
220,1172,1172,1172,38.75,38.75,38.75
225,1759,1759,1759,39.15,39.15,39.15
230,2346,2346,2346,39.65,39.65,39.65
235,2933,2933,2933,39.9,39.9,39.9
240,3520,3520,3520,39.95,39.95,39.95
245,4107,4107,4107,40.15,40.15,40.15
250,4694,4694,4694,40.3,40.3,40.3
255,5281,5281,5281,40.25,40.25,40.25
260,5868,5868,5868,40.25,40.25,40.25
265,6455,6455,6455,40.3,40.3,40.3
270,7042,7042,7042,40.25,40.25,40.25
275,7629,7629,7629,40.3,40.3,40.3
280,8216,8216,8216,40.25,40.25,40.25
285,8803,8803,8803,40.3,40.3,40.3
290,9390,9390,9390,40.35,40.35,40.35
295,9977,9977,9977,40.35,40.35,40.35
300,10564,10564,10564,40.3,40.3,40.3

==> figures/token_ent_ml.csv <==
train/global_step,Qwen2.5-3B-token-ent - _step,Qwen2.5-3B-token-ent - _step__MIN,Qwen2.5-3B-token-ent - _step__MAX,mean_length,Qwen2.5-3B-token-ent - train/completions/mean_length__MIN,Qwen2.5-3B-token-ent - train/completions/mean_length__MAX
1,102,102,102,570.1183471679688,570.1183471679688,570.1183471679688
5,512,512,512,625.8217468261719,625.8217468261719,625.8217468261719
10,1024,1024,1024,593.5361938476562,593.5361938476562,593.5361938476562
15,1536,1536,1536,623.5011596679688,623.5011596679688,623.5011596679688
20,2048,2048,2048,678.4875244140625,678.4875244140625,678.4875244140625
25,2560,2560,2560,711.0433349609375,711.0433349609375,711.0433349609375
30,3072,3072,3072,748.4006958007812,748.4006958007812,748.4006958007812
35,3584,3584,3584,842.2406738,842.2406738,842.2406738
40,4096,4096,4096,920.3504883,920.3504883,920.3504883
45,4608,4608,4608,933.1377563476562,933.1377563476562,933.1377563476562
50,5120,5120,5120,1044.1136596679687,1044.1136596679687,1044.1136596679687
55,5632,5632,5632,1146.81123,1146.81123,1146.81123
60,6144,6144,6144,1244.856201171875,1244.856201171875,1244.856201171875
65,6656,6656,6656,1413.2141357421874,1413.2141357421874,1413.2141357421874
70,7168,7168,7168,1703.8413818359375,1703.8413818359375,1703.8413818359375
75,7680,7680,7680,2509.323974609375,2509.323974609375,2509.323974609375
80,8192,8192,8192,3004.782958984375,3004.782958984375,3004.782958984375
85,8704,8704,8704,3048.768945,3048.768945,3048.768945
90,9216,9216,9216,3056.518896484375,3056.518896484375,3056.518896484375
95,9728,9728,9728,3051.177392578125,3051.177392578125,3051.177392578125
100,10240,10240,10240,3055.622461,3055.622461,3055.622461
105,10752,10752,10752,3064.749512,3064.749512,3064.749512
110,11264,11264,11264,3065.728516,3065.728516,3065.728516
115,11776,11776,11776,3066.917285,3066.917285,3066.917285
120,12288,12288,12288,3068.96123,3068.96123,3068.96123
125,12800,12800,12800,3068.502783203125,3068.502783203125,3068.502783203125
130,13312,13312,13312,3068.540771484375,3068.540771484375,3068.540771484375
135,13824,13824,13824,3069.093262,3069.093262,3069.093262
140,14336,14336,14336,3068.310352,3068.310352,3068.310352
145,14848,14848,14848,3068.189258,3068.189258,3068.189258
150,15360,15360,15360,3063.765087890625,3063.765087890625,3063.765087890625
155,15872,15872,15872,3063.891895,3063.891895,3063.891895
160,16384,16384,16384,3063.707031,3063.707031,3063.707031
165,16896,16896,16896,3066.658594,3066.658594,3066.658594
170,17408,17408,17408,3065.719336,3065.719336,3065.719336
175,17920,17920,17920,3063.598535,3063.598535,3063.598535
180,18432,18432,18432,3065.763281,3065.763281,3065.763281
185,18944,18944,18944,3067.142041015625,3067.142041015625,3067.142041015625
190,19456,19456,19456,3065.089648,3065.089648,3065.089648
195,19968,19968,19968,3064.683203,3064.683203,3064.683203
200,20480,20480,20480,3067.103711,3067.103711,3067.103711
205,20992,20992,20992,3064.691211,3064.691211,3064.691211
210,21504,21504,21504,3067.180957,3067.180957,3067.180957
215,22016,22016,22016,3068.791259765625,3068.791259765625,3068.791259765625
220,22528,22528,22528,3065.018457,3065.018457,3065.018457
225,23040,23040,23040,3066.546191,3066.546191,3066.546191
230,23552,23552,23552,3064.282275390625,3064.282275390625,3064.282275390625
235,24064,24064,24064,3065.304736328125,3065.304736328125,3065.304736328125
240,24576,24576,24576,3068.720654296875,3068.720654296875,3068.720654296875
245,25088,25088,25088,3065.727783203125,3065.727783203125,3065.727783203125
250,25600,25600,25600,3063.257763671875,3063.257763671875,3063.257763671875
255,26112,26112,26112,3061.912207,3061.912207,3061.912207
260,26624,26624,26624,3064.235645,3064.235645,3064.235645
265,27136,27136,27136,3063.571191,3063.571191,3063.571191
270,27648,27648,27648,3061.542822265625,3061.542822265625,3061.542822265625
275,28160,28160,28160,3061.854150390625,3061.854150390625,3061.854150390625
280,28672,28672,28672,3060.887158203125,3060.887158203125,3060.887158203125
285,29184,29184,29184,3061.638281,3061.638281,3061.638281
290,29696,29696,29696,3058.922656,3058.922656,3058.922656
295,30208,30208,30208,3062.892969,3062.892969,3062.892969
300,30720,30720,30720,3064.192822265625,3064.192822265625,3064.192822265625

==> figures/token_entropy.csv <==
train/global_step,Qwen2.5-3B-token-ent - _step,Qwen2.5-3B-token-ent - _step__MIN,Qwen2.5-3B-token-ent - _step__MAX,mean_ac_reward,Qwen2.5-3B-token-ent - train/rewards/accuracy_reward/mean__MIN,Qwen2.5-3B-token-ent - train/rewards/accuracy_reward/mean__MAX
1,102,102,102,0.3370535671710968,0.3370535671710968,0.3370535671710968
5,512,512,512,0.3490513488650322,0.3490513488650322,0.3490513488650322
10,1024,1024,1024,0.34515430927276614,0.34515430927276614,0.34515430927276614
15,1536,1536,1536,0.4078125,0.4078125,0.4078125
20,2048,2048,2048,0.553125,0.553125,0.553125
25,2560,2560,2560,0.6107142925262451,0.6107142925262451,0.6107142925262451
30,3072,3072,3072,0.6457589268684387,0.6457589268684387,0.6457589268684387
35,3584,3584,3584,0.5930803418159485,0.5930803418159485,0.5930803418159485
40,4096,4096,4096,0.6220982193946838,0.6220982193946838,0.6220982193946838
45,4608,4608,4608,0.5982142806053161,0.5982142806053161,0.5982142806053161
50,5120,5120,5120,0.5854910731315612,0.5854910731315612,0.5854910731315612
55,5632,5632,5632,0.5291777968406677,0.5291777968406677,0.5291777968406677
60,6144,6144,6144,0.5082589387893677,0.5082589387893677,0.5082589387893677
65,6656,6656,6656,0.459375,0.459375,0.459375
70,7168,7168,7168,0.38372995853424074,0.38372995853424074,0.38372995853424074
75,7680,7680,7680,0.14464285746216773,0.14464285746216773,0.14464285746216773
80,8192,8192,8192,0.010714285937137902,0.010714285937137902,0.010714285937137902
85,8704,8704,8704,0.002455357,0.002455357,0.002455357
90,9216,9216,9216,0.002455357,0.002455357,0.002455357
95,9728,9728,9728,0.003571429,0.003571429,0.003571429
100,10240,10240,10240,0.002917604,0.002917604,0.002917604
105,10752,10752,10752,0.001116071,0.001116071,0.001116071
110,11264,11264,11264,0.000223214,0.000223214,0.000223214
115,11776,11776,11776,0.000669643,0.000669643,0.000669643
120,12288,12288,12288,0.000223214,0.000223214,0.000223214
125,12800,12800,12800,0.000446429,0.000446429,0.000446429
130,13312,13312,13312,0,0,0
135,13824,13824,13824,0.000223214,0.000223214,0.000223214
140,14336,14336,14336,0.000446429,0.000446429,0.000446429
145,14848,14848,14848,0,0,0
150,15360,15360,15360,0,0,0
155,15872,15872,15872,0.000446429,0.000446429,0.000446429
160,16384,16384,16384,0,0,0
165,16896,16896,16896,0.000223214,0.000223214,0.000223214
170,17408,17408,17408,0,0,0
175,17920,17920,17920,0,0,0
180,18432,18432,18432,0.000226757,0.000226757,0.000226757
185,18944,18944,18944,0,0,0
190,19456,19456,19456,0,0,0
195,19968,19968,19968,0.000446429,0.000446429,0.000446429
200,20480,20480,20480,0.000223214,0.000223214,0.000223214
205,20992,20992,20992,0,0,0
210,21504,21504,21504,0,0,0
215,22016,22016,22016,0,0,0
220,22528,22528,22528,0,0,0
225,23040,23040,23040,0,0,0
230,23552,23552,23552,0,0,0
235,24064,24064,24064,0.000223214,0.000223214,0.000223214
240,24576,24576,24576,0,0,0
245,25088,25088,25088,0,0,0
250,25600,25600,25600,0,0,0
255,26112,26112,26112,0.000446429,0.000446429,0.000446429
260,26624,26624,26624,0,0,0
265,27136,27136,27136,0,0,0
270,27648,27648,27648,0.000223214,0.000223214,0.000223214
275,28160,28160,28160,0.000223214,0.000223214,0.000223214
280,28672,28672,28672,0.000223214,0.000223214,0.000223214
285,29184,29184,29184,0.000446429,0.000446429,0.000446429
290,29696,29696,29696,0.000223214,0.000223214,0.000223214
295,30208,30208,30208,0,0,0
300,30720,30720,30720,0,0,0

==> figures/traj_ent_ml.csv <==
train/global_step,Qwen2.5-3B-traj-ent - _step,Qwen2.5-3B-traj-ent - _step__MIN,Qwen2.5-3B-traj-ent - _step__MAX,mean_length,Qwen2.5-3B-traj-ent - train/completions/mean_length__MIN,Qwen2.5-3B-traj-ent - train/completions/mean_length__MAX
1,102,102,102,592.6395263671875,592.6395263671875,592.6395263671875
5,512,512,512,604.4009857177734,604.4009857177734,604.4009857177734
10,1024,1024,1024,605.6482299804687,605.6482299804687,605.6482299804687
15,1536,1536,1536,625.7721191,625.7721191,625.7721191
20,2048,2048,2048,684.8687866210937,684.8687866210937,684.8687866210937
25,2560,2560,2560,702.6743652,702.6743652,702.6743652
30,3072,3072,3072,711.2355224609375,711.2355224609375,711.2355224609375
35,3584,3584,3584,772.8183471679688,772.8183471679688,772.8183471679688
40,4096,4096,4096,827.0640991210937,827.0640991210937,827.0640991210937
45,4608,4608,4608,819.1009155273438,819.1009155273438,819.1009155273438
50,5120,5120,5120,865.4839599609375,865.4839599609375,865.4839599609375
55,5632,5632,5632,841.9049438476562,841.9049438476562,841.9049438476562
60,6144,6144,6144,889.5262573242187,889.5262573242187,889.5262573242187
65,6656,6656,6656,935.1948974609375,935.1948974609375,935.1948974609375
70,7168,7168,7168,936.9420043945313,936.9420043945313,936.9420043945313
75,7680,7680,7680,940.3984741210937,940.3984741210937,940.3984741210937
80,8192,8192,8192,976.0917969,976.0917969,976.0917969
85,8704,8704,8704,981.6042969,981.6042969,981.6042969
90,9216,9216,9216,1179.1866455078125,1179.1866455078125,1179.1866455078125
95,9728,9728,9728,1163.992919921875,1163.992919921875,1163.992919921875
100,10240,10240,10240,1268.3955810546875,1268.3955810546875,1268.3955810546875
105,10752,10752,10752,1317.6866455078125,1317.6866455078125,1317.6866455078125
110,11264,11264,11264,1397.85498,1397.85498,1397.85498
115,11776,11776,11776,1453.1735107421875,1453.1735107421875,1453.1735107421875
120,12288,12288,12288,1603.131494140625,1603.131494140625,1603.131494140625
125,12800,12800,12800,1635.861669921875,1635.861669921875,1635.861669921875
130,13312,13312,13312,1709.044727,1709.044727,1709.044727
135,13824,13824,13824,2004.43916,2004.43916,2004.43916
140,14336,14336,14336,2067.936035,2067.936035,2067.936035
145,14848,14848,14848,2152.519091796875,2152.519091796875,2152.519091796875
150,15360,15360,15360,2286.067919921875,2286.067919921875,2286.067919921875
155,15872,15872,15872,2359.606836,2359.606836,2359.606836
160,16384,16384,16384,2452.592969,2452.592969,2452.592969
165,16896,16896,16896,2532.376904296875,2532.376904296875,2532.376904296875
170,17408,17408,17408,2576.111279296875,2576.111279296875,2576.111279296875
175,17920,17920,17920,2629.319824,2629.319824,2629.319824
180,18432,18432,18432,2679.198095703125,2679.198095703125,2679.198095703125
185,18944,18944,18944,2735.451708984375,2735.451708984375,2735.451708984375
190,19456,19456,19456,2738.121973,2738.121973,2738.121973
195,19968,19968,19968,2794.41709,2794.41709,2794.41709
200,20480,20480,20480,2777.647266,2777.647266,2777.647266
205,20992,20992,20992,2883.766895,2883.766895,2883.766895
210,21504,21504,21504,2785.530908203125,2785.530908203125,2785.530908203125
215,22016,22016,22016,2840.447705078125,2840.447705078125,2840.447705078125
220,22528,22528,22528,2866.364892578125,2866.364892578125,2866.364892578125
225,23040,23040,23040,2825.315283203125,2825.315283203125,2825.315283203125
230,23552,23552,23552,2854.510156,2854.510156,2854.510156
235,24064,24064,24064,2907.204395,2907.204395,2907.204395
240,24576,24576,24576,2913.961523,2913.961523,2913.961523
245,25088,25088,25088,2895.65752,2895.65752,2895.65752
250,25600,25600,25600,2898.425586,2898.425586,2898.425586
255,26112,26112,26112,2867.444384765625,2867.444384765625,2867.444384765625
260,26624,26624,26624,2902.011523,2902.011523,2902.011523
265,27136,27136,27136,2876.975146484375,2876.975146484375,2876.975146484375
270,27648,27648,27648,2898.268212890625,2898.268212890625,2898.268212890625
275,28160,28160,28160,2903.84834,2903.84834,2903.84834
280,28672,28672,28672,2886.360888671875,2886.360888671875,2886.360888671875
285,29184,29184,29184,2885.951025390625,2885.951025390625,2885.951025390625
290,29696,29696,29696,2887.726074,2887.726074,2887.726074
295,30208,30208,30208,2884.865771484375,2884.865771484375,2884.865771484375
300,30720,30720,30720,2884.125537109375,2884.125537109375,2884.125537109375

==> figures/traj_entropy.csv <==
train/global_step,Qwen2.5-3B-traj-ent - _step,Qwen2.5-3B-traj-ent - _step__MIN,Qwen2.5-3B-traj-ent - _step__MAX,mean_ac_reward,Qwen2.5-3B-traj-ent - train/rewards/accuracy_reward/mean__MIN,Qwen2.5-3B-traj-ent - train/rewards/accuracy_reward/mean__MAX
1,102,102,102,0.3392857015132904,0.3392857015132904,0.3392857015132904
5,512,512,512,0.3309151753783226,0.3309151753783226,0.3309151753783226
10,1024,1024,1024,0.3458503305912018,0.3458503305912018,0.3458503305912018
15,1536,1536,1536,0.41406250596046446,0.41406250596046446,0.41406250596046446
20,2048,2048,2048,0.5633928537368774,0.5633928537368774,0.5633928537368774
25,2560,2560,2560,0.6310267806053161,0.6310267806053161,0.6310267806053161
30,3072,3072,3072,0.6549107074737549,0.6549107074737549,0.6549107074737549
35,3584,3584,3584,0.6127232193946839,0.6127232193946839,0.6127232193946839
40,4096,4096,4096,0.6379464268684387,0.6379464268684387,0.6379464268684387
45,4608,4608,4608,0.65,0.65,0.65
50,5120,5120,5120,0.6287946462631225,0.6287946462631225,0.6287946462631225
55,5632,5632,5632,0.5971931219100952,0.5971931219100952,0.5971931219100952
60,6144,6144,6144,0.6017857193946838,0.6017857193946838,0.6017857193946838
65,6656,6656,6656,0.5850446462631226,0.5850446462631226,0.5850446462631226
70,7168,7168,7168,0.608759856,0.608759856,0.608759856
75,7680,7680,7680,0.596875,0.596875,0.596875
80,8192,8192,8192,0.603125,0.603125,0.603125
85,8704,8704,8704,0.592187512,0.592187512,0.592187512
90,9216,9216,9216,0.5160714328289032,0.5160714328289032,0.5160714328289032
95,9728,9728,9728,0.5276785790920258,0.5276785790920258,0.5276785790920258
100,10240,10240,10240,0.5112679362297058,0.5112679362297058,0.5112679362297058
105,10752,10752,10752,0.4917410612106323,0.4917410612106323,0.4917410612106323
110,11264,11264,11264,0.4495535731315613,0.4495535731315613,0.4495535731315613
115,11776,11776,11776,0.4308035671710968,0.4308035671710968,0.4308035671710968
120,12288,12288,12288,0.3787946403026581,0.3787946403026581,0.3787946403026581
125,12800,12800,12800,0.3645089268684387,0.3645089268684387,0.3645089268684387
130,13312,13312,13312,0.3617424786090851,0.3617424786090851,0.3617424786090851
135,13824,13824,13824,0.2665178507566452,0.2665178507566452,0.2665178507566452
140,14336,14336,14336,0.25669642984867097,0.25669642984867097,0.25669642984867097
145,14848,14848,14848,0.22388392984867095,0.22388392984867095,0.22388392984867095
150,15360,15360,15360,0.2069196432828903,0.2069196432828903,0.2069196432828903
155,15872,15872,15872,0.17879464328289033,0.17879464328289033,0.17879464328289033
160,16384,16384,16384,0.16205357015132904,0.16205357015132904,0.16205357015132904
165,16896,16896,16896,0.13537331521511078,0.13537331521511078,0.13537331521511078
170,17408,17408,17408,0.12879464477300645,0.12879464477300645,0.12879464477300645
175,17920,17920,17920,0.11540178656578064,0.11540178656578064,0.11540178656578064
180,18432,18432,18432,0.10610119104385377,0.10610119104385377,0.10610119104385377
185,18944,18944,18944,0.08169643,0.08169643,0.08169643
190,19456,19456,19456,0.084821429,0.084821429,0.084821429
195,19968,19968,19968,0.068750001,0.068750001,0.068750001
200,20480,20480,20480,0.069866072,0.069866072,0.069866072
205,20992,20992,20992,0.042633928,0.042633928,0.042633928
210,21504,21504,21504,0.0734375,0.0734375,0.0734375
215,22016,22016,22016,0.054910715,0.054910715,0.054910715
220,22528,22528,22528,0.042187499,0.042187499,0.042187499
225,23040,23040,23040,0.062723216,0.062723216,0.062723216
230,23552,23552,23552,0.05625,0.05625,0.05625
235,24064,24064,24064,0.0421875,0.0421875,0.0421875
240,24576,24576,24576,0.036830357,0.036830357,0.036830357
245,25088,25088,25088,0.044642858,0.044642858,0.044642858
250,25600,25600,25600,0.041371977,0.041371977,0.041371977
255,26112,26112,26112,0.0421875,0.0421875,0.0421875
260,26624,26624,26624,0.037276785,0.037276785,0.037276785
265,27136,27136,27136,0.056696429,0.056696429,0.056696429
270,27648,27648,27648,0.045586685091257094,0.045586685091257094,0.045586685091257094
275,28160,28160,28160,0.043303572,0.043303572,0.043303572
280,28672,28672,28672,0.049776786,0.049776786,0.049776786
285,29184,29184,29184,0.049330357,0.049330357,0.049330357
290,29696,29696,29696,0.043303572,0.043303572,0.043303572
295,30208,30208,30208,0.040848215,0.040848215,0.040848215
300,30720,30720,30720,0.051339286,0.051339286,0.051339286
